Root Cause Analysis of Measurement and Mechanistic Anomalies

Root cause analysis of anomalies aims to identify how and why a sample deviates from the normal process. Existing methods primarily focus on telling which features are responsible, ignoring that anomalies can arise through two fundamentally different processes: measurement errors, where the sample is generated normally but one or more values is recorded incorrectly, and mechanism shifts, where the causal process that generated the sample was changed. While measurement errors can often be safely corrected, mechanistic anomalies require careful consideration. In this paper, we formally define a causal model that explicitly captures both types by treating outliers as latent interventions on latent ("true") and observed ("measured") variables and show under which conditions the distinction is possible. Based on this model, we develop an efficient inference procedure for localizing root causes and distinguishing anomaly types. Experiments on synthetic and real-world data show that our method provides state-of-the-art and highly robust performance in both root cause localization and classification of anomaly types.

==> expres/assumption_robustness_endogeneity_delta.csv <==
lambda,top_k_recall_mean,top_k_recall_ci_low,top_k_recall_ci_high,top_k_recall_absolute_mean,oracle_type_balanced_accuracy_mean,oracle_type_balanced_accuracy_ci_low,oracle_type_balanced_accuracy_ci_high,oracle_type_balanced_accuracy_absolute_mean,feature_f1_mean,feature_f1_ci_low,feature_f1_ci_high,feature_f1_absolute_mean,type_coverage_mean,type_coverage_ci_low,type_coverage_ci_high,type_coverage_absolute_mean
1.0,-0.0018749999999999,-0.0056249999999999,0.001875,0.99,-0.00234375,-0.0109375,0.00625,0.95859375,0.003801798342533,-0.0137143028016129,0.0208853011559898,0.630896898711103,0.00703125,-0.0125,0.025,0.51015625
2.0,-0.0068749999999999,-0.0118749999999999,-0.0012499999999999,0.985,-0.00625,-0.01796875,0.00390625,0.9546875,0.0150863823484244,-0.0067263063770815,0.0359605688882453,0.6421814827169943,0.0125,-0.01328125,0.03671875,0.515625
3.0,-0.0106249999999999,-0.0156249999999999,-0.0056249999999999,0.9812500000000002,-0.0140625,-0.0265625,-0.003125,0.946875,0.0076699220476532,-0.0163502462957575,0.0312331589626579,0.6347650224162231,0.009375,-0.01953125,0.03671875,0.5125
5.0,-0.0174999999999999,-0.0237499999999999,-0.0112499999999999,0.974375,-0.01875,-0.03046875,-0.0078125,0.9421875,0.0052118749663527,-0.0207371129509921,0.0325857234863203,0.6323069753349225,-0.00234375,-0.03125,0.02578125,0.50078125


==> expres/assumption_robustness_measurement_noise_delta.csv <==
noise_ratio,top_k_recall_mean,top_k_recall_ci_low,top_k_recall_ci_high,top_k_recall_absolute_mean,oracle_type_balanced_accuracy_mean,oracle_type_balanced_accuracy_ci_low,oracle_type_balanced_accuracy_ci_high,oracle_type_balanced_accuracy_absolute_mean,feature_f1_mean,feature_f1_ci_low,feature_f1_ci_high,feature_f1_absolute_mean,type_coverage_mean,type_coverage_ci_low,type_coverage_ci_high,type_coverage_absolute_mean
0.05,-0.0006249999999999,-0.0018749999999999,0.0,0.9912500000000002,0.0,-0.0046875,0.00390625,0.9609375,0.0061438077397672,-0.0009071257769282,0.0134070388018229,0.633238908108337,0.0046875,-0.00234375,0.0125,0.5078125
0.1,-0.0012499999999999,-0.0037499999999999,0.00125,0.9906250000000002,-0.0015625,-0.00625,0.003125,0.959375,-0.0007092095198874,-0.0105423569422692,0.0092553570699502,0.6263858908486822,-0.0046875,-0.01640625,0.0078125,0.4984375
0.25,-0.0068749999999999,-0.01125,-0.0031249999999999,0.9850000000000004,-0.01015625,-0.01796875,-0.00234375,0.95078125,-0.0324722494304673,-0.0459852709059787,-0.0190697237883729,0.5946228509381024,-0.04609375,-0.06171875,-0.03046875,0.45703125
0.5,-0.0412499999999999,-0.05125,-0.0306249999999999,0.9506250000000002,-0.0421875,-0.0515625,-0.0328125,0.91875,-0.1081509112820605,-0.1314373968802351,-0.0857538850991289,0.5189441890865092,-0.1296875,-0.159375,-0.1015625,0.3734375
1.0,-0.165,-0.181875,-0.1475,0.826875,-0.16875,-0.18984375,-0.1484375,0.7921875,-0.2853207923599884,-0.3124292931845479,-0.2587269107184904,0.3417743080085814,-0.2875,-0.3171875,-0.2609375,0.215625
3.0,-0.58875,-0.6112500000000001,-0.565625,0.403125,-0.34453125,-0.37890625,-0.3078125,0.61640625,-0.6042143653098833,-0.6335074759641869,-0.5763210687361805,0.0228807350586864,-0.49140625,-0.528125,-0.45546875,0.01171875
10.0,-0.7637499999999999,-0.783125,-0.744375,0.228125,-0.44453125,-0.47578125,-0.40859375,0.51640625,-0.623465949619231,-0.6491549631508019,-0.5983642886843756,0.0036291507493388,-0.50078125,-0.53671875,-0.465625,0.00234375


==> expres/causal_discovery_max_sample_ap.csv <==
strength,CAM_ae_mean,CAM_oracle_mean,CAM_z_mean,SCORE_ae_mean,SCORE_oracle_mean,SCORE_z_mean,nogam_ae_mean,nogam_oracle_mean,nogam_z_mean,notears_mlp_ae_mean,notears_mlp_oracle_mean,notears_mlp_z_mean,topic_ae_mean,topic_oracle_mean,topic_z_mean,CAM_ae_ci_low,CAM_oracle_ci_low,CAM_z_ci_low,SCORE_ae_ci_low,SCORE_oracle_ci_low,SCORE_z_ci_low,nogam_ae_ci_low,nogam_oracle_ci_low,nogam_z_ci_low,notears_mlp_ae_ci_low,notears_mlp_oracle_ci_low,notears_mlp_z_ci_low,topic_ae_ci_low,topic_oracle_ci_low,topic_z_ci_low,CAM_ae_ci_high,CAM_oracle_ci_high,CAM_z_ci_high,SCORE_ae_ci_high,SCORE_oracle_ci_high,SCORE_z_ci_high,nogam_ae_ci_high,nogam_oracle_ci_high,nogam_z_ci_high,notears_mlp_ae_ci_high,notears_mlp_oracle_ci_high,notears_mlp_z_ci_high,topic_ae_ci_high,topic_oracle_ci_high,topic_z_ci_high
3,0.7090690543259339,0.7101429889370008,0.695650231155908,0.7159588198728463,0.7207232187778277,0.6876791808232777,0.7138102890161984,0.7163786178029894,0.6843669795119277,0.7000168334723966,0.701036493111517,0.6167800158338521,0.6594661797843678,0.6857819547642172,0.6631442285915788,0.6908177548720226,0.6811508123573096,0.6777438738410786,0.6945709732912253,0.6958161085365199,0.6570773218679296,0.6971224238160673,0.6852234682241067,0.6541957083403821,0.6800520213806133,0.6747009457683629,0.5509611237222015,0.6314605956047279,0.6526546141230118,0.6461525149605181,0.7273203537798453,0.739135165516692,0.7135565884707373,0.7373466664544672,0.7456303290191356,0.7182810397786259,0.7304981542163295,0.747533767381872,0.7145382506834733,0.71998164556418,0.727372040454671,0.6825989079455027,0.6874717639640078,0.7189092954054226,0.6801359422226396
4,0.9085949595906223,0.9139660804456209,0.9066903842606223,0.9180841969266117,0.926289234868648,0.9057230536862446,0.9202112607894423,0.9248094706332918,0.9057632779820528,0.9076920916847289,0.9127223812774051,0.8754247312022695,0.8736874086548679,0.8778847925081055,0.8868112035405968,0.897875247896671,0.8980491401097442,0.8991431406809772,0.9100662553593055,0.917887240607973,0.8873298529099941,0.9142408324244586,0.9140447220746919,0.8887763298298688,0.8967888503878325,0.9000333501852575,0.8446914993616546,0.8564745149939401,0.8608113700586082,0.871120872122091,0.9193146712845737,0.9298830207814975,0.9142376278402674,0.9261021384939179,0.934691229129323,0.9241162544624951,0.9261816891544259,0.9355742191918917,0.9227502261342369,0.9185953329816252,0.9254114123695527,0.9061579630428844,0.8909003023157958,0.8949582149576027,0.9025015349591027
5,0.9750943455117245,0.9817002631795665,0.9765113834250766,0.9827921984522007,0.9858745890060497,0.9775342692477631,0.9843570824454645,0.9866042493287008,0.9825423052974684,0.9818495641025782,0.9850899869964664,0.973725174202993,0.9572898684027835,0.9776611205410763,0.9652460840628858,0.966315146363826,0.9738788816376504,0.9695470651253698,0.9766476262191252,0.9798677602737277,0.9700477053931493,0.9793985522288365,0.9823007153260206,0.9784135119726829,0.9755519061290632,0.9792486491465637,0.9652399210209033,0.9474675562172313,0.9652584874159017,0.9590950740185904,0.983873544659623,0.9895216447214826,0.9834757017247834,0.9889367706852762,0.9918814177383718,0.9850208331023769,0.9893156126620924,0.9909077833313811,0.986671098622254,0.9881472220760932,0.9909313248463691,0.9822104273850827,0.9671121805883357,0.990063753666251,0.9713970941071812


==> expres/causal_discovery_meas_gen_accuracy.csv <==
strength,CAM_ae_mean,CAM_oracle_mean,CAM_z_mean,SCORE_ae_mean,SCORE_oracle_mean,SCORE_z_mean,nogam_ae_mean,nogam_oracle_mean,nogam_z_mean,notears_mlp_ae_mean,notears_mlp_oracle_mean,notears_mlp_z_mean,topic_ae_mean,topic_oracle_mean,topic_z_mean,CAM_ae_ci_low,CAM_oracle_ci_low,CAM_z_ci_low,SCORE_ae_ci_low,SCORE_oracle_ci_low,SCORE_z_ci_low,nogam_ae_ci_low,nogam_oracle_ci_low,nogam_z_ci_low,notears_mlp_ae_ci_low,notears_mlp_oracle_ci_low,notears_mlp_z_ci_low,topic_ae_ci_low,topic_oracle_ci_low,topic_z_ci_low,CAM_ae_ci_high,CAM_oracle_ci_high,CAM_z_ci_high,SCORE_ae_ci_high,SCORE_oracle_ci_high,SCORE_z_ci_high,nogam_ae_ci_high,nogam_oracle_ci_high,nogam_z_ci_high,notears_mlp_ae_ci_high,notears_mlp_oracle_ci_high,notears_mlp_z_ci_high,topic_ae_ci_high,topic_oracle_ci_high,topic_z_ci_high
3,0.8060757481512197,0.7969527204821322,0.7694904500925401,0.8402601790309336,0.8475436570741431,0.786822838105796,0.8620074037357774,0.8801005906238466,0.8174616966848163,0.8154598975786544,0.8189938315409193,0.41002511980772854,0.8234192244537072,0.8167026524673583,0.7349894440534834,0.7808796243402315,0.7434113532893925,0.7269656250269527,0.8272367934271374,0.8200598488432662,0.7540358396917397,0.826582750213285,0.82255990165828,0.7804279720133659,0.7747843397344983,0.7747463408435088,0.14002389130649673,0.7723063359590041,0.7610894925118296,0.6880157851083454,0.831271871962208,0.8504940876748719,0.8120152751581275,0.8532835646347299,0.8750274653050201,0.8196098365198523,0.8974320572582699,0.9376412795894132,0.8544954213562667,0.8561354554228106,0.8632413222383298,0.6800263483089604,0.8745321129484103,0.872315812422887,0.7819631029986215
4,0.7914521307955925,0.7886313700823505,0.7976468333950958,0.8207568143029492,0.8497626121756003,0.773423344099452,0.8277960519768722,0.8441866695121882,0.7811522220376349,0.7848490377176152,0.7888781990605647,0.4115755536865714,0.7292666084450423,0.8393298580052468,0.7574812407178213,0.742394501901708,0.7415162612154594,0.775672376540825,0.7847689170650125,0.7999198367052324,0.7072706283538329,0.7976767842949383,0.7993097027836391,0.7268468884395412,0.7330083278988554,0.7120104675851479,0.1382749309573295,0.6686440314757763,0.7772444188425204,0.7158823308448111,0.840509759689477,0.8357464789492416,0.8196212902493666,0.8567447115408859,0.8996053876459683,0.8395760598450711,0.8579153196588062,0.8890636362407374,0.8354575556357287,0.8366897475363749,0.8657459305359815,0.6848761764158133,0.7898891854143083,0.9014152971679733,0.7990801505908315
5,0.7539252170831118,0.7412133014164881,0.7040201910625489,0.7970437004751935,0.823020225059983,0.7617004230770685,0.799118198004185,0.8358663643587135,0.7714813816324806,0.765925930961136,0.7619408732967184,0.38910736823560343,0.7504271099744246,0.7930719539419915,0.763130754801614,0.7331691624998149,0.7001998749510087,0.6671473217751333,0.734262162614144,0.7589454537455625,0.6904473035798792,0.7390905357007649,0.775569806489564,0.7035491212116247,0.6943484576255903,0.661253681255727,0.13186143031965897,0.7006125991988602,0.7326339130397752,0.7130271076467991,0.7746812716664087,0.7822267278819676,0.7408930603499645,0.8598252383362429,0.8870949963744034,0.8329535425742579,0.8591458603076052,0.8961629222278631,0.8394136420533365,0.8375034042966818,0.8626280653377099,0.6463533061515478,0.8002416207499891,0.8535099948442078,0.8132344019564288


==> expres/causal_discovery_shd.csv <==
strength,CAM_ae_mean,CAM_oracle_mean,CAM_z_mean,SCORE_ae_mean,SCORE_oracle_mean,SCORE_z_mean,nogam_ae_mean,nogam_oracle_mean,nogam_z_mean,notears_mlp_ae_mean,notears_mlp_oracle_mean,notears_mlp_z_mean,topic_ae_mean,topic_oracle_mean,topic_z_mean,CAM_ae_ci_low,CAM_oracle_ci_low,CAM_z_ci_low,SCORE_ae_ci_low,SCORE_oracle_ci_low,SCORE_z_ci_low,nogam_ae_ci_low,nogam_oracle_ci_low,nogam_z_ci_low,notears_mlp_ae_ci_low,notears_mlp_oracle_ci_low,notears_mlp_z_ci_low,topic_ae_ci_low,topic_oracle_ci_low,topic_z_ci_low,CAM_ae_ci_high,CAM_oracle_ci_high,CAM_z_ci_high,SCORE_ae_ci_high,SCORE_oracle_ci_high,SCORE_z_ci_high,nogam_ae_ci_high,nogam_oracle_ci_high,nogam_z_ci_high,notears_mlp_ae_ci_high,notears_mlp_oracle_ci_high,notears_mlp_z_ci_high,topic_ae_ci_high,topic_oracle_ci_high,topic_z_ci_high
3,27.8,31.4,30.4,28.9,28.6,40.4,27.5,30.8,37.0,26.7,27.6,27.3,27.8,26.8,26.2,23.72202751902915,27.16894150359511,25.5004355749153,26.295665493408684,21.276835656630396,32.23882317854152,24.243148077599407,24.4974494052011,28.939868211719833,21.98829335001047,25.399905456576924,23.768976604124205,23.24724630336516,21.005555764354966,22.228077207866868,31.87797248097085,35.63105849640489,35.2995644250847,31.504334506591313,35.923164343369606,48.561176821458474,30.756851922400593,37.1025505947989,45.06013178828017,31.41170664998953,29.80009454342308,30.831023395875796,32.35275369663484,32.594444235645035,30.17192279213313
4,32.8,31.4,30.4,31.2,29.6,37.6,28.0,31.0,35.8,26.9,28.4,26.7,29.6,23.4,30.8,28.639133423592305,27.16894150359511,26.46695503881958,25.634765693262423,23.23075389076541,30.441899196636648,23.270660840150192,25.319380315493742,27.562816446813333,22.72224111115381,26.691311614132054,22.88988457451017,27.967973856418553,18.496081566746852,28.52174881884274,36.96086657640769,35.63105849640489,34.33304496118041,36.765234306737575,35.9692461092346,44.758100803363355,32.72933915984981,36.68061968450626,44.037183553186665,31.077758888846187,30.108688385867943,30.51011542548983,31.23202614358145,28.303918433253145,33.078251181157256
5,36.0,31.4,34.2,31.5,30.0,39.6,28.5,31.4,35.9,27.4,27.8,28.2,31.1,25.0,28.2,29.77444977889058,27.16894150359511,29.5728499772178,23.807017339014585,23.32448054455685,32.38843102292496,22.45357736618861,25.371605852301958,28.722545297948585,23.53261983594406,25.707292662601866,25.152355809627522,27.81444129560892,17.798500156217457,26.2885114584585,42.22555022110942,35.63105849640489,38.827150022782206,39.192982660985415,36.67551945544315,46.81156897707504,34.54642263381139,37.42839414769804,43.07745470205141,31.267380164055936,29.892707337398136,31.247644190372476,34.38555870439108,32.20149984378254,30.111488541541497


==> expres/causal_discovery_top_k_recall.csv <==
strength,CAM_ae_mean,CAM_oracle_mean,CAM_z_mean,SCORE_ae_mean,SCORE_oracle_mean,SCORE_z_mean,nogam_ae_mean,nogam_oracle_mean,nogam_z_mean,notears_mlp_ae_mean,notears_mlp_oracle_mean,notears_mlp_z_mean,topic_ae_mean,topic_oracle_mean,topic_z_mean,CAM_ae_ci_low,CAM_oracle_ci_low,CAM_z_ci_low,SCORE_ae_ci_low,SCORE_oracle_ci_low,SCORE_z_ci_low,nogam_ae_ci_low,nogam_oracle_ci_low,nogam_z_ci_low,notears_mlp_ae_ci_low,notears_mlp_oracle_ci_low,notears_mlp_z_ci_low,topic_ae_ci_low,topic_oracle_ci_low,topic_z_ci_low,CAM_ae_ci_high,CAM_oracle_ci_high,CAM_z_ci_high,SCORE_ae_ci_high,SCORE_oracle_ci_high,SCORE_z_ci_high,nogam_ae_ci_high,nogam_oracle_ci_high,nogam_z_ci_high,notears_mlp_ae_ci_high,notears_mlp_oracle_ci_high,notears_mlp_z_ci_high,topic_ae_ci_high,topic_oracle_ci_high,topic_z_ci_high
3,0.7896198699775329,0.7746523351461466,0.7687369140991274,0.810446996355988,0.8215791791228633,0.7915820527811791,0.8085919984335529,0.8181474501108648,0.7914614841535118,0.7930437548032196,0.7947049177615251,0.783056620077734,0.7858961015322501,0.8067347004813332,0.7806384798108497,0.7718684347543469,0.7439784392903466,0.7507393161420451,0.7975005138155199,0.8028948755964551,0.7692789589215219,0.7934167006240461,0.7977937693390821,0.7724547611311102,0.7855636344418178,0.7795200127780262,0.7683669896851052,0.7581882743592905,0.7871175871929275,0.7597096524529412,0.8073713052007189,0.8053262310019467,0.7867345120562096,0.8233934788964562,0.8402634826492714,0.8138851466408363,0.8237672962430597,0.8385011308826474,0.8104682071759134,0.8005238751646215,0.809889822745024,0.7977462504703628,0.8136039287052097,0.826351813769739,0.8015673071687581
4,0.8906152184384801,0.9052442388942208,0.8914709710869158,0.9336352485539781,0.9460272050685228,0.9205153703029568,0.9442752497674232,0.9445516706930978,0.9234847234632456,0.9164623059866962,0.9152253514394031,0.9167774321298164,0.8948672785371002,0.8939617672906716,0.8994455163208348,0.8742272783326293,0.884180582794517,0.8827587024151321,0.9169151960201032,0.9341264731459927,0.900268891902217,0.9298917139219675,0.9342305114534675,0.9025106530546178,0.8999578226660826,0.9075913279934699,0.9058511186564346,0.8733125202808797,0.8761636621783061,0.8906484033061378,0.907003158544331,0.9263078949939246,0.9001832397586994,0.9503553010878529,0.9579279369910528,0.9407618487036966,0.9586587856128789,0.954872829932728,0.9444587938718735,0.9329667893073098,0.9228593748853363,0.9277037456031982,0.9164220367933208,0.911759872403037,0.9082426293355318
5,0.9087908333425261,0.9321167756928587,0.917224882608392,0.9469358289851556,0.9491897864704564,0.9344906197026692,0.9508437119649351,0.9530872503704684,0.9360200604516221,0.9379449803826396,0.9445459086680419,0.934102821994977,0.9202671785198178,0.935696947634334,0.9168706283806394,0.8902743074629307,0.9117525485996616,0.9102645722101799,0.931511572600101,0.9308465937784502,0.9216994936570113,0.9357021523866133,0.9343288703523877,0.9204470346427047,0.9277028589488691,0.937701701861758,0.9221571265549271,0.9054313126175033,0.918229829391064,0.9069588478117105,0.9273073592221215,0.9524810027860557,0.9241851930066041,0.9623600853702102,0.9675329791624625,0.9472817457483271,0.965985271543257,0.9718456303885491,0.9515930862605395,0.9481871018164102,0.9513901154743257,0.9460485174350268,0.9351030444221322,0.9531640658776039,0.9267824089495682


==> expres/cc_mid_mean_shifts_hist.csv <==
bin_center,count
1.7889402815054538,100
3.385718929736685,22
4.982497577967917,32
6.5792762261991475,0
8.176054874430378,4
9.77283352266161,2
11.369612170892841,4
12.966390819124072,4
14.563169467355303,0
16.159948115586534,0
17.756726763817767,0
19.353505412048996,0
20.95028406028023,0
22.54706270851146,0
24.14384135674269,0
25.74062000497392,0
27.337398653205156,2
28.934177301436385,8
30.530955949667614,14
32.12773459789885,4


==> expres/cc_strong_mean_shifts_hist.csv <==
bin_center,count
2.725143668382408,84
4.99774866130436,22
7.270353654226312,44
9.542958647148264,4
11.815563640070216,0
14.088168632992168,0
16.36077362591412,0
18.633378618836076,0
20.905983611758025,0
23.17858860467998,0
25.45119359760193,0
27.723798590523884,0
29.996403583445833,0
32.26900857636778,28
34.54161356928974,0
36.814218562211686,4
39.08682355513364,0
41.35942854805559,4
43.632033540977545,4
45.904638533899494,2


==> expres/classification_cc_tp_accuracy.csv <==
,option,BASELINE_mean,BASELINE_LEARN_mean,CALI_LEARN_mean,CALI_TRUE_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,strength
0,option,0.7435261960261961,0.9023043623043624,0.9057338494838496,0.8635253635253635,0.7071360669099884,0.8596783529401658,0.8670615830959597,0.8318779861581538,0.7799163251424037,0.9449303716685588,0.9444061158717392,0.8951727408925731,1
0,,0.9203219945053828,0.6102135133233244,0.621760305601579,0.9529853618492408,0.9074650190511476,0.595289492686378,0.6097552281887332,0.9386489968056488,0.933178969959618,0.6251375339602708,0.6337653830144249,0.9673217268928328,2
1,,0.9364285714285714,0.6448924436709413,0.630264589757126,0.97,0.923034857270528,0.630307889425855,0.6150406489016229,0.9604938800875714,0.9498222855866146,0.6594769979160277,0.645488530612629,0.9795061199124288,3


==> expres/classification_class_auc.csv <==
strength,BASELINE_mean,BASELINE_LEARN_mean,BASELINE_LEARN_NEW_mean,BASELINE_NEW_mean,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,BASELINE_LEARN_NEW_ci_low,BASELINE_NEW_ci_low,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,BASELINE_LEARN_NEW_ci_high,BASELINE_NEW_ci_high,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high
3,0.725822564572104,0.7231905487427648,0.6980089945519021,0.7265361442152053,0.8544087385423905,0.8093294563804294,0.7870992330880903,0.8265329567803141,0.6855278575572007,0.6902111530264583,0.6714444695071746,0.6940552038299797,0.829555373291243,0.7785131152524375,0.7632028051855577,0.8111656252066646,0.7661172715870074,0.7561699444590713,0.7245735195966296,0.7590170846004309,0.8792621037935381,0.8401457975084213,0.8109956609906228,0.8419002883539637
4,0.731736486420016,0.7061193068025529,0.7272151428888963,0.747377287546777,0.8479611307238987,0.785451899545665,0.7809043967229972,0.8487636849928828,0.7045240242106319,0.678610505489279,0.7052080671841938,0.7243030451325867,0.8337693123889944,0.7549560811998212,0.7513866969229802,0.8357161504846049,0.7589489486294001,0.7336281081158267,0.7492222185935988,0.7704515299609673,0.8621529490588029,0.8159477178915088,0.8104220965230141,0.8618112195011607
5,0.7607195687493141,0.7032448929692924,0.736356371892385,0.7627156437177082,0.86754162491072,0.7829131467061419,0.8034760845347734,0.8616713633898865,0.7390919174032061,0.6761735193624104,0.7078000675842971,0.7406410101009087,0.8504979508054471,0.7521988566872865,0.775694720658556,0.8448192577745565,0.7823472200954221,0.7303162665761743,0.7649126762004729,0.7847902773345077,0.8845852990159928,0.8136274367249973,0.8312574484109907,0.8785234690052165


==> expres/classification_confounding_tp_accuracy.csv <==
hidden,BASELINE_LEARN_mean,BASELINE_mean,CALI_LEARN_mean,CALI_mean,BASELINE_LEARN_ci_low,BASELINE_ci_low,CALI_LEARN_ci_low,CALI_ci_low,BASELINE_LEARN_ci_high,BASELINE_ci_high,CALI_LEARN_ci_high,CALI_ci_high
0.1,0.658037150522542,0.6687334290429925,0.719751604159923,0.7490898480802368,0.6262528037769697,0.6347212230648808,0.6899202391364023,0.7185638185611535,0.6898214972681143,0.7027456350211042,0.7495829691834437,0.7796158775993202
0.25,0.6495402066828417,0.646949110858184,0.7101940260742738,0.6990771453711851,0.6188977686093875,0.6179247463052829,0.6684152382834394,0.6640722373613558,0.680182644756296,0.675973475411085,0.7519728138651083,0.7340820533810145
0.5,0.6095280706489614,0.6095057906478726,0.6563750352245845,0.7149283624452726,0.5595132037888192,0.5723846544786229,0.6179701616381601,0.6827527045155134,0.6595429375091036,0.6466269268171223,0.6947799088110089,0.7471040203750318


==> expres/classification_correlated_measurement_tp_accuracy.csv <==
strength,BASELINE_mean,CALI_mean,BASELINE_ci_low,CALI_ci_low,BASELINE_ci_high,CALI_ci_high
3,0.6535957544092186,0.7706759003813702,0.5959470751201926,0.6843276575057927,0.7112444336982445,0.8570241432569478
4,0.6743212097176292,0.7296151051978056,0.6245711444776286,0.6543409925410844,0.7240712749576298,0.8048892178545268
5,0.7098112011485821,0.727925023127703,0.6371991664603907,0.6215512182927603,0.7824232358367735,0.8342988279626458


==> expres/classification_dag_misspecification_add_tp_accuracy.csv <==
add,BASELINE_mean,BASELINE_LEARN_mean,CALI_LEARN_mean,CALI_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,CALI_LEARN_ci_low,CALI_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,CALI_LEARN_ci_high,CALI_ci_high
0.1,0.6647670082525857,0.7151607878984954,0.7335364688538953,0.722377817641347,0.6452569275869582,0.6867649235494557,0.7104058893223694,0.6957477410408548,0.6842770889182133,0.743556652247535,0.7566670483854213,0.7490078942418392
0.3,0.6656584741217733,0.7151607878984954,0.7335364688538953,0.6790470513039957,0.6459505782851317,0.6867649235494557,0.7104058893223694,0.6539418417096197,0.6853663699584148,0.743556652247535,0.7566670483854213,0.7041522608983717
0.5,0.6635870531868051,0.7151607878984954,0.7335364688538953,0.6642890213903817,0.6410049011774678,0.6867649235494556,0.7104058893223694,0.6357540197918319,0.6861692051961424,0.7435566522475351,0.7566670483854213,0.6928240229889315


==> expres/classification_dag_misspecification_remove_tp_accuracy.csv <==
remove,BASELINE_mean,BASELINE_LEARN_mean,CALI_LEARN_mean,CALI_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,CALI_LEARN_ci_low,CALI_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,CALI_LEARN_ci_high,CALI_ci_high
0.1,0.6771223666195858,0.7151607878984954,0.7335364688538953,0.7398493167460078,0.6550020009953709,0.6867649235494557,0.7104058893223694,0.7139648382415049,0.6992427322438007,0.743556652247535,0.7566670483854213,0.7657337952505108
0.3,0.6800903831980201,0.7151607878984954,0.7335364688538953,0.73851334180202,0.651843932767587,0.6867649235494557,0.7104058893223694,0.7078223236884441,0.7083368336284531,0.743556652247535,0.7566670483854213,0.7692043599155959
0.5,0.6715158360080669,0.7151607878984954,0.7335364688538953,0.7092214267389608,0.6385892153838099,0.6867649235494557,0.7104058893223694,0.673284047518592,0.7044424566323239,0.743556652247535,0.7566670483854213,0.7451588059593296


==> expres/classification_dag_misspecification_tp_accuracy.csv <==
reverse,BASELINE_mean,BASELINE_LEARN_mean,CALI_LEARN_mean,CALI_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,CALI_LEARN_ci_low,CALI_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,CALI_LEARN_ci_high,CALI_ci_high
0.1,0.6787789087029544,0.7151607878984954,0.7335364688538953,0.7158624201819821,0.6563507657502888,0.6867649235494557,0.7104058893223694,0.6844425599182364,0.70120705165562,0.743556652247535,0.7566670483854213,0.7472822804457278
0.3,0.6444905595919719,0.7151607878984954,0.7335364688538953,0.630961628804572,0.6168070787025042,0.6867649235494557,0.7104058893223694,0.6023095229776234,0.6721740404814396,0.743556652247535,0.7566670483854213,0.6596137346315205
0.5,0.6149164879632478,0.7151607878984954,0.7335364688538953,0.5821707309557005,0.5826844972868511,0.6867649235494557,0.7104058893223694,0.5524637295060054,0.6471484786396445,0.743556652247535,0.7566670483854213,0.6118777324053956


==> expres/classification_heteroscedasticity_tp_accuracy.csv <==
hetero,BASELINE_TRUE_mean,CALI_TRUE_mean,BASELINE_TRUE_ci_low,CALI_TRUE_ci_low,BASELINE_TRUE_ci_high,CALI_TRUE_ci_high
0.0,0.6523315946481842,0.7172638146167558,0.6034547592005083,0.6850736963696192,0.7012084300958602,0.7494539328638924
0.25,0.6429144385026737,0.7112603469615593,0.6209793123070696,0.6658661327310996,0.6648495646982778,0.7566545611920189
0.5,0.6378419402738822,0.7190147783251232,0.5903720684847892,0.6989315555188166,0.6853118120629752,0.7390980011314298
0.75,0.6619185356310371,0.7343115326798423,0.6085261499830955,0.6688615939253311,0.7153109212789787,0.7997614714343535
1.0,0.6607403253975549,0.756012649289245,0.5883614490663593,0.676722229340649,0.7331192017287504,0.8353030692378411


==> expres/classification_priors_small_default_tp_accuracy.csv <==
strength,CALI_PRIOR_EXHAUSTIVE_mean,CALI_PRIOR_SINGLE_ROOT_mean,CALI_TRUE_mean,CALI_PRIOR_EXHAUSTIVE_ci_low,CALI_PRIOR_SINGLE_ROOT_ci_low,CALI_TRUE_ci_low,CALI_PRIOR_EXHAUSTIVE_ci_high,CALI_PRIOR_SINGLE_ROOT_ci_high,CALI_TRUE_ci_high
3,0.6057142857142856,0.6057142857142856,0.5957142857142858,0.49469985011115925,0.49469985011115925,0.4793517910029803,0.716728721317412,0.716728721317412,0.7120767804255912
4,0.6156746031746032,0.6156746031746032,0.6056746031746032,0.48985910671729904,0.48985910671729904,0.4749617811606309,0.7414900996319074,0.7414900996319074,0.7363874251885755
5,0.630734126984127,0.630734126984127,0.6224007936507936,0.49321097794334817,0.49321097794334817,0.48232957829233813,0.7682572760249058,0.7682572760249058,0.762472009009249


==> expres/classification_soft_interventions_soft_noise_tp_accuracy.csv <==
strength,BASELINE_LEARN_NEW_mean,BASELINE_mean,CALI_LEARN_NEW_mean,CALI_mean,BASELINE_LEARN_NEW_ci_low,BASELINE_ci_low,CALI_LEARN_NEW_ci_low,CALI_ci_low,BASELINE_LEARN_NEW_ci_high,BASELINE_ci_high,CALI_LEARN_NEW_ci_high,CALI_ci_high
3,0.7092991067038998,0.6869666294976214,0.7325775400258745,0.7171468884796849,0.6869640414575455,0.6653508349328696,0.7003139839151107,0.6912581422140667,0.7316341719502542,0.7085824240623733,0.7648410961366383,0.7430356347453031
4,0.7194546149294527,0.6921594067070643,0.7344419610517803,0.7172020634422898,0.6907508958534871,0.6742966700219993,0.7060147659430983,0.6915249009652502,0.7481583340054183,0.7100221433921293,0.7628691561604622,0.7428792259193293
5,0.7327726292039264,0.7258858560552499,0.737675287864225,0.7276349532571593,0.7070456848678467,0.7051501831948533,0.7126989413050221,0.7083068185353306,0.7584995735400061,0.7466215289156465,0.7626516344234279,0.746963087978988


==> expres/classification_spear_p_value.csv <==
strength,BASELINE_mean,BASELINE_LEARN_mean,BASELINE_LEARN_NEW_mean,BASELINE_NEW_mean,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,BASELINE_LEARN_NEW_ci_low,BASELINE_NEW_ci_low,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,BASELINE_LEARN_NEW_ci_high,BASELINE_NEW_ci_high,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high
3,0.06987003301146887,0.04582591502516587,0.016808078822284214,0.006983715838032187,0.0015070653611903176,0.004643726558187656,0.00039933567931495044,5.765068873022151e-06,-1.7165976655159065e-05,0.012555476792062821,-0.0005975604357057913,-0.0004998379745247807,-1.852379725133385e-05,0.0017246628068238322,-0.0001928024782777908,-4.593306504541983e-06,0.1397572319995929,0.07909635325826891,0.03421371808027422,0.014467269650589153,0.003032654519631969,0.00756279030955148,0.0009914738369076917,1.6123444250586284e-05
4,0.0013976289899137648,0.008283246044112288,0.0013866811378906046,0.0006158232254757595,6.526204136617942e-07,0.0010808159363347382,0.0008271486419203647,7.345244065015566e-10,0.0003158336615243754,0.0010464984988919302,-0.0008555972631799167,-0.00047065017560720865,-4.69911361438064e-07,-0.00010008110957203495,-0.0003345185830152958,1.296000672266081e-10,0.0024794243183031543,0.015519993589332644,0.003628959538961126,0.0017022966265587277,1.7751521887616524e-06,0.002261712982241511,0.001988815866856025,1.339448745776505e-09
5,2.4131583419375578e-05,0.008021945785281514,0.004187800285440829,1.7529827346505495e-05,1.8948361972563106e-08,0.00028125684848465473,0.000503652638819451,7.357800628131628e-10,7.738875628629859e-07,4.429052781986659e-05,-0.0005525849997405899,2.6978286874439217e-06,-1.7701886511488537e-08,-5.352221384131517e-05,-0.000422539067488746,-1.405021729789507e-10,4.7489279275888174e-05,0.015999601042743162,0.008928185570622249,3.236182600556707e-05,5.5598610456614744e-08,0.0006160359108106246,0.0014298443451276478,1.6120622986052761e-09


==> expres/classification_spear_rho.csv <==
strength,BASELINE_mean,BASELINE_LEARN_mean,BASELINE_LEARN_NEW_mean,BASELINE_NEW_mean,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,BASELINE_LEARN_NEW_ci_low,BASELINE_NEW_ci_low,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,BASELINE_LEARN_NEW_ci_high,BASELINE_NEW_ci_high,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high
3,0.3458539883149013,0.35111486144922166,0.3195980805003166,0.3645993655548251,0.49354899321349155,0.44557956385682224,0.4438412505212156,0.4930731035174679,0.2869884532643818,0.2995587593618459,0.27992419794412743,0.31263003116151405,0.446986749740253,0.40457374503365995,0.41083730084714604,0.4706130622771556,0.4047195233654207,0.4026709635365974,0.3592719630565057,0.4165686999481361,0.5401112366867301,0.4865853826799845,0.47684520019528515,0.5155331447577802
4,0.3525863459754084,0.32529147833907046,0.3638781069773483,0.3856523843745182,0.4970124825242399,0.4371860416285681,0.4413474238481636,0.5158418541065424,0.3148952618009059,0.2859316787025907,0.33079757359339734,0.35124128741624633,0.4775726720903971,0.3935809622690667,0.3975981001117684,0.49777123943170143,0.3902774301499109,0.36465127797555025,0.39695864036129924,0.4200634813327901,0.5164522929580827,0.48079112098806953,0.48509674758455884,0.5339124687813833
5,0.3886850388984223,0.32048322452054034,0.36589795389643526,0.3926773169481272,0.5152616414404563,0.4287740573868889,0.4586589271903338,0.5121890821093784,0.35854365982750813,0.2815336356465125,0.3237976432070731,0.36328807233582505,0.4908743375029705,0.3898013843571903,0.42375957908697154,0.4903215621699016,0.4188264179693365,0.3594328133945682,0.4079982645857974,0.4220665615604293,0.5396489453779421,0.4677467304165875,0.49355827529369606,0.5340566020488552


==> expres/classification_toy.csv <==
node_count,BASELINE,CALI,
1,0.38461538461538464,0.6153846153846154
2,1.0, 0.8888888888888888
3, 0.875,1.0



==> expres/classification_tp_accuracy.csv <==
strength,BASELINE_mean,BASELINE_LEARN_mean,BASELINE_LEARN_NEW_mean,BASELINE_NEW_mean,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,BASELINE_ci_low,BASELINE_LEARN_ci_low,BASELINE_LEARN_NEW_ci_low,BASELINE_NEW_ci_low,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,BASELINE_ci_high,BASELINE_LEARN_ci_high,BASELINE_LEARN_NEW_ci_high,BASELINE_NEW_ci_high,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high
3,0.714984727299474,0.6963233651294517,0.6612318560763619,0.671575128961579,0.7903897308273359,0.7606174224758072,0.7114029949583649,0.7369573248678813,0.6840102054401025,0.6678459448151621,0.6340655962713215,0.6458727177817574,0.7650578308463903,0.7299911979985921,0.6859670381312072,0.7157638449751957,0.7459592491588456,0.7248007854437413,0.6883981158814023,0.6972775401414006,0.8157216308082814,0.7912436469530223,0.7368389517855226,0.758150804760567
4,0.7217997622179975,0.6847964901492511,0.6829844991173546,0.7075279421742873,0.7765113431887536,0.7181319211854921,0.6985286975281262,0.7522806955602079,0.6955202807077954,0.6564811707549466,0.667800976795495,0.6855888120614181,0.7576001621136906,0.6921352009701107,0.6772998776732477,0.731808746287451,0.7480792437281996,0.7131118095435557,0.6981680214392142,0.7294670722871565,0.7954225242638165,0.7441286414008734,0.7197575173830046,0.7727526448329649
5,0.7421187128833691,0.6911424660998942,0.7133123783949238,0.740619702307027,0.781600603232302,0.7215485411084499,0.7301666010748448,0.7766896573223706,0.7171251445237845,0.6706875916022877,0.6922964155783478,0.7174168618213699,0.7577303698850811,0.6936501581306889,0.7080347544415653,0.7528692545658169,0.7671122812429536,0.7115973405975006,0.7343283412114998,0.7638225427926841,0.8054708365795228,0.7494469240862109,0.7522984477081243,0.8005100600789243


==> expres/classification_tp_accuracy_extreme_clip.csv <==
strength,BASELINE_TRUE_mean,BASELINE_LEARN_mean,CALI_LEARN_mean,CALI_LEARN_CLIP_mean,CALI_TRUE_mean,CALI_TRUE_CLIP_mean,BASELINE_TRUE_ci_low,BASELINE_LEARN_ci_low,CALI_LEARN_ci_low,CALI_LEARN_CLIP_ci_low,CALI_TRUE_ci_low,CALI_TRUE_CLIP_ci_low,BASELINE_TRUE_ci_high,BASELINE_LEARN_ci_high,CALI_LEARN_ci_high,CALI_LEARN_CLIP_ci_high,CALI_TRUE_ci_high,CALI_TRUE_CLIP_ci_high
6,0.6961397333205254,0.6739527888329012,0.6576025495130079,0.6691149038538043,0.691268453179106,0.692608957221663,0.6566181143897937,0.6309452251659305,0.6214233113775255,0.6324190473704437,0.6485132024170771,0.662030544048455,0.7356613522512571,0.7169603524998719,0.6937817876484903,0.7058107603371649,0.7340237039411349,0.7231873703948711
7,0.7042379684532016,0.6704000518208316,0.6500876422540445,0.674622971056064,0.6916263021730349,0.6933864819391136,0.6568580654616683,0.6328668592757519,0.614210900090996,0.6400361072437235,0.6488323310325417,0.6588740813614603,0.751617871444735,0.7079332443659113,0.685964384417093,0.7092098348684044,0.7344202733135281,0.7278988825167668
8,0.7123890091743494,0.6805427928092065,0.6772319053989073,0.6730519941950042,0.7004784249057276,0.7025741929060006,0.6610524656924924,0.6357917162131712,0.6404856376119709,0.6290674279584582,0.6616723251263331,0.6672799405332942,0.7637255526562065,0.7252938694052418,0.7139781731858438,0.7170365604315502,0.7392845246851222,0.7378684452787071


==> expres/detection_AP.csv <==
strength,AE_mean,CALI_LEARN_max_mean,CALI_LEARN_mean_mean,CALI_TRUE_max_mean,CALI_TRUE_mean_mean,COPOD_mean,DEEPSVDD_mean,IFOREST_mean,LOF_mean,NF_mean,AE_ci_low,CALI_LEARN_max_ci_low,CALI_LEARN_mean_ci_low,CALI_TRUE_max_ci_low,CALI_TRUE_mean_ci_low,COPOD_ci_low,DEEPSVDD_ci_low,IFOREST_ci_low,LOF_ci_low,NF_ci_low,AE_ci_high,CALI_LEARN_max_ci_high,CALI_LEARN_mean_ci_high,CALI_TRUE_max_ci_high,CALI_TRUE_mean_ci_high,COPOD_ci_high,DEEPSVDD_ci_high,IFOREST_ci_high,LOF_ci_high,NF_ci_high
0,0.11971549982871713,0.12941091552544975,0.1314453963068735,0.13130577410350944,0.13331298704246122,0.10262543562306081,0.10420381855541785,0.1034316602186843,0.11476094223250877,0.11556726008028664,0.11387103387580591,0.1209506679602792,0.12330475610352304,0.12271482156977732,0.12505809718779018,0.09880577900362021,0.10061003022761358,0.09901125660376016,0.1093056739694746,0.11145397247944588,0.12555996578162834,0.1378711630906203,0.13958603651022394,0.13989672663724154,0.14156787689713227,0.10644509224250141,0.10779760688322212,0.10785206383360844,0.12021621049554293,0.1196805476811274
1,0.15556269412788332,0.18276732858947514,0.17775638400634108,0.18997333388302523,0.18357289474369226,0.11527296198235001,0.11897155313913699,0.11594593831003988,0.14781338862231877,0.14186525812789483,0.14580336692387685,0.17044749475342272,0.1659777464592753,0.17698873138565588,0.17150064543734617,0.11144621671779445,0.1138013670417359,0.11166390541337864,0.14003605056170246,0.13551582409081037,0.16532202133188978,0.19508716242552757,0.18953502155340687,0.20295793638039458,0.19564514405003836,0.11909970724690558,0.12414173923653807,0.12022797120670112,0.15559072668293508,0.1482146921649793
2,0.2971740057148164,0.40318294635531765,0.3584987685950774,0.4233935636990423,0.3679788111518155,0.16565236633052866,0.1663135389167043,0.15947376331620688,0.28471786285070627,0.23340636386728408,0.2780963995508904,0.3871290162681812,0.3416834249727468,0.4062199494894615,0.3503553732925447,0.15831435937666263,0.16050994866161256,0.15329185644815535,0.26974501385320215,0.22131794741406802,0.3162516118787424,0.4192368764424541,0.375314112217408,0.4405671779086231,0.38560224901108636,0.17299037328439468,0.17211712917179606,0.16565567018425842,0.2996907118482104,0.24549478032050015
3,0.5340673221876188,0.7100429417178798,0.6344971021443049,0.7350612840091962,0.6537950974288215,0.251979525342819,0.2861164608008898,0.23366805609763422,0.528469943826049,0.397180078430041,0.5116061189144054,0.6958298096012889,0.6174386669272285,0.7195089555808527,0.6367169372964071,0.23770370922047576,0.2698608781184524,0.22190687952009447,0.5085230741916096,0.38292462759918394,0.5565285254608321,0.7242560738344708,0.6515555373613813,0.7506136124375398,0.6708732575612358,0.2662553414651622,0.30237204348332725,0.24542923267517397,0.5484168134604883,0.41143552926089805
4,0.7405281953668988,0.903331312387634,0.8563376011577027,0.9219779967169671,0.8727702417523074,0.3248545212751016,0.45884385511717507,0.3072978659493669,0.7343631158759601,0.5156335793539363,0.7129594302096056,0.8936536446196715,0.8448175333707121,0.9128936442072431,0.8632975937475639,0.3088213881247866,0.42862183091820294,0.29204071697237227,0.7166061709222706,0.4987675723305802,0.7680969605241921,0.9130089801555965,0.8678576689446934,0.9310623492266912,0.882242889757051,0.34088765442541663,0.4890658793161472,0.32255501492636157,0.7521200608296497,0.5324995863772923
5,0.8499173708741538,0.9422197335044122,0.9258905984378252,0.9461100649031164,0.9313726487915954,0.3572198872657848,0.6187183676208255,0.35875643443266786,0.8026015904587547,0.5677976889022341,0.8064543721550751,0.8732926868933938,0.8585980901032343,0.868452858553123,0.8557872166509973,0.3431199829819286,0.5839932672335458,0.34288923783041664,0.783814357430948,0.5156300514602955,0.8933803695932324,1.0111467801154306,0.9931831067724161,1.0237672712531098,1.0069580809321934,0.371319791549641,0.6534434680081053,0.3746236310349191,0.8213888234865614,0.6199653263441728


==> expres/detection_AUC.csv <==
strength,AE_mean,CALI_LEARN_max_mean,CALI_LEARN_mean_mean,CALI_TRUE_max_mean,CALI_TRUE_mean_mean,COPOD_mean,DEEPSVDD_mean,IFOREST_mean,LOF_mean,NF_mean,AE_ci_low,CALI_LEARN_max_ci_low,CALI_LEARN_mean_ci_low,CALI_TRUE_max_ci_low,CALI_TRUE_mean_ci_low,COPOD_ci_low,DEEPSVDD_ci_low,IFOREST_ci_low,LOF_ci_low,NF_ci_low,AE_ci_high,CALI_LEARN_max_ci_high,CALI_LEARN_mean_ci_high,CALI_TRUE_max_ci_high,CALI_TRUE_mean_ci_high,COPOD_ci_high,DEEPSVDD_ci_high,IFOREST_ci_high,LOF_ci_high,NF_ci_high
0,0.5326665529690412,0.5323380334828027,0.5362216275189702,0.534427090311431,0.5363790234231895,0.5030961212237226,0.509783162116445,0.5036070190932066,0.5225381276215486,0.52726262922197,0.5221646515091276,0.5217463401759324,0.5268859303482114,0.5246538781051591,0.5268498188383551,0.4951129436322295,0.5007602513358018,0.49497839793578674,0.5127957573766163,0.5171339278783188,0.5431684544289548,0.5429297267896731,0.545557324689729,0.5442003025177029,0.545908228008024,0.5110792988152156,0.5188060728970882,0.5122356402506264,0.5322804978664809,0.5373913305656212
1,0.586663327110805,0.5918925589894827,0.5970551597656926,0.598283137860199,0.5980960878569045,0.5458326220348606,0.5452779934688414,0.543585914211907,0.5812432477184046,0.5744510446365295,0.5762880625436865,0.582153793382464,0.5868534147155721,0.5883208452487689,0.5874804113257492,0.5377287006780685,0.5354367545141733,0.5354501130227908,0.570504954889189,0.5654799875914658,0.5970385916779236,0.6016313245965014,0.6072569048158131,0.6082454304716292,0.6087117643880597,0.5539365433916527,0.5551192324235096,0.5517217154010233,0.5919815405476203,0.5834221016815933
2,0.7164808066271167,0.7501964031991513,0.7432844752504318,0.7554222211171823,0.7448772211474018,0.6540568730153171,0.6402438968489603,0.6441194838255228,0.7188166317203912,0.6917111608700569,0.7069683516100369,0.740358085830349,0.7342560193005768,0.7450023687409897,0.7353312300873189,0.6453188349759699,0.6302637751715078,0.636878310208122,0.7090000846247605,0.6829189389948535,0.7259932616441964,0.7600347205679535,0.7523129312002869,0.7658420734933749,0.7544232122074848,0.6627949110546644,0.6502240185264129,0.6513606574429235,0.728633178816022,0.7005033827452604
3,0.8451719865435358,0.8961420290426471,0.8822960345344985,0.9033065840430462,0.8848234026943439,0.7526747383127181,0.7536888458118519,0.7401987116897526,0.8571213947236398,0.8125789913561248,0.8360450880384211,0.8904800704839384,0.8762847923863055,0.8966669161221884,0.8784231976196506,0.7425365276003495,0.7407020594001132,0.7308215609556877,0.8496741084900089,0.8041828521254472,0.8542988850486504,0.9018039876013557,0.8883072766826914,0.909946251963904,0.8912236077690372,0.7628129490250868,0.7666756322235906,0.7495758624238175,0.8645686809572707,0.8209751305868024
4,0.9250234462626846,0.9718028575229957,0.9631270327061807,0.9761543419171559,0.9655532232122157,0.799457001186892,0.8408342539588194,0.7963430310489247,0.9408982395530749,0.8736297841561369,0.9121358790268548,0.9674923666248764,0.9603086472746911,0.9718623766487081,0.9626966347333716,0.7893963158883892,0.8251255981151235,0.789053858898367,0.936371647305982,0.8640582553302801,0.9379110134985145,0.976113348421115,0.9659454181376703,0.9804463071856037,0.9684098116910598,0.8095176864853948,0.8565429098025152,0.8036322031994824,0.9454248318001679,0.8832013129819937
5,0.95401817428479,0.9777498138755586,0.9750042986796382,0.9831212320454205,0.9812618236631065,0.8085236440773433,0.8934811340264306,0.8214982952448526,0.9620739038146059,0.8894851928072474,0.930112621205796,0.9445613998254279,0.9417631467441451,0.9572531219448785,0.9575070173621647,0.7999576780516483,0.8687457834873793,0.8154526741194229,0.9562913429808445,0.8487260454535908,0.977923727363784,1.0109382279256893,1.0082454506151315,1.0089893421459624,1.0050166299640484,0.8170896101030384,0.9182164845654819,0.8275439163702824,0.9678564646483673,0.930244340160904


==> expres/detection_cc_AP.csv <==
strength,AE_mean,CALI_LEARN_mean,CALI_TRUE_mean,COPOD_mean,DEEPSVDD_mean,IFOREST_mean,LOF_mean,NF_mean,AE_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,COPOD_ci_low,DEEPSVDD_ci_low,IFOREST_ci_low,LOF_ci_low,NF_ci_low,AE_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,COPOD_ci_high,DEEPSVDD_ci_high,IFOREST_ci_high,LOF_ci_high,NF_ci_high
1,0.6669242650946429,0.8985444665474593,0.8980317739758183,0.21115247052284375,0.4566550898482082,0.20827859623799433,0.5502628273861434,0.7684456741168232,0.653758571030584,0.8796854805101251,0.8858004214773613,0.19786618316378418,0.45212733763608814,0.1948449403218715,0.5342857546898458,0.7316955776727121,0.6800899591587017,0.9174034525847936,0.9102631264742754,0.22443875788190332,0.4611828420603282,0.22171225215411716,0.566239900082441,0.8051957705609343
2,0.8090686212674749,0.9551590602343232,0.9242742840637534,0.27579643097756606,0.5896331669820911,0.3087577583082871,0.6600965145324802,0.8433030742158693,0.7894349285753033,0.9487423299329633,0.9165489951404365,0.26308395418074476,0.5695146486429322,0.2992451701472199,0.6436601144088389,0.8128521385827516,0.8287023139596466,0.9615757905356831,0.9319995729870704,0.28850890777438737,0.60975168532125,0.3182703464693543,0.6765329146561215,0.8737540098489869


==> expres/detection_cc_AUC.csv <==
strength,AE_mean,CALI_LEARN_mean,CALI_TRUE_mean,COPOD_mean,DEEPSVDD_mean,IFOREST_mean,LOF_mean,NF_mean,AE_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,COPOD_ci_low,DEEPSVDD_ci_low,IFOREST_ci_low,LOF_ci_low,NF_ci_low,AE_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,COPOD_ci_high,DEEPSVDD_ci_high,IFOREST_ci_high,LOF_ci_high,NF_ci_high
1,0.8679433056996777,0.9455408623570726,0.9416487931671806,0.6867604198501084,0.7560285944066008,0.6981374540748553,0.7431288942220705,0.9310707252798842,0.8537916111754569,0.9314061686003663,0.9313362843872403,0.6733424565991005,0.7441625937009428,0.6854622580295483,0.7268565384344048,0.9231495891358706,0.8820950002238985,0.9596755561137789,0.951961301947121,0.7001783831011162,0.7678945951122587,0.7108126501201623,0.7594012500097362,0.9389918614238978
2,0.9244873474410605,0.9726387688392026,0.9524691327333251,0.7212361496798912,0.7986219272288363,0.7719400472905706,0.7780808579944593,0.9490180533350563,0.9145428763909788,0.9674458146444949,0.9452063920527611,0.7042772184578623,0.7814293192731899,0.7586518663445195,0.7716999080818824,0.9436424666885393,0.9344318184911423,0.9778317230339104,0.9597318734138891,0.7381950809019202,0.8158145351844827,0.7852282282366218,0.7844618079070361,0.9543936399815732


==> expres/new_data_intro.csv <==
V,W,X,Y
-0.07911362688537352,3.5,14.770033853198596,-2.9220514927824843
-0.01703543006247077,-1.5,5.346540797041666,-2.934627875846088
0.003991999929885186,1.089232652708322,4.806277558160955,-3.0739671280805547
0.2956359484443884,0.7981833331507692,4.385442480459801,-3.056620470960586
-0.548906159799267,-0.2977607925918685,-0.20218895880121945,-2.8733570778282393
-0.1336011072266282,0.3544109975889556,2.32566936691843,-3.0546998700082573
-0.4646249914190884,-0.3464230701750873,-0.4564437359026713,-2.887279141336015
-0.5161313025596977,-0.4542902990133349,-0.8312788919358165,-2.890463642141992
0.1746725054864485,1.3802250206481255,6.565256768911181,-3.06684719413063
0.04016367649927923,1.2411368800917302,6.346914924892474,-2.9297429590538067
-0.27108038952984215,0.11665151472789598,1.4212104475404186,-3.0086914990424662
-0.2963659917121878,0.08211857050026605,1.6936902024642404,-2.9295133483783276
-0.654363519745191,-0.18684232497209902,0.15842167544291208,-2.82728135849871
0.5258644531018076,2.3500315746486296,10.423996145023434,-3.2637656053879693
-0.06867287989708791,0.9820943806389586,4.857936155525469,-2.980054185222888
-0.8085482038750632,-0.3252227351053922,-0.8259087742745301,-2.786734160462137
0.03492669375681227,1.014804011571374,4.817971610986351,-2.967087111962776
-0.38075976443981824,0.4720407637013748,3.3583725952586243,-3.044078146836106
-0.301956929884103,0.2961928277170014,1.925591341276064,-2.9272579323422545
0.49412380151245877,2.0938097631511723,9.61349004223308,-3.148229001861104
-0.12005417607469858,0.41682718089355264,2.016263765097781,-2.9525743614322617
0.8309042281002117,3.0885343880701392,13.232697162984106,-3.1908511771075094
1.5012674763650762,4.516837247501502,19.195523035853626,-3.362494767974803
0.6869173095711073,2.42814068843582,10.694987702691382,-3.1654496554719014
-0.5289903981844204,0.43858252785506113,2.8653021098523133,-2.8713353467095972
0.7024712138478577,2.5440999575735463,10.427772692704007,-3.1695091591171556
-0.28671098950022283,0.39734659600425665,2.280369475943188,-3.0208943596353763
0.24969466389079892,1.364319222385839,6.267959228826499,-2.909706487160118
0.6913659830337303,2.940847354180766,12.457757493732393,-3.1402252511177875
-0.5603747454880477,-0.1659752432488243,0.29764019715355183,-2.7766020872214447
0.06051642832154207,1.118539105224336,4.9288726507662775,-3.014856652586576
0.05875031870585884,1.3960074626833088,6.480794936155821,-2.9873594595346846
-0.4357974919797429,0.2431986034598692,2.5539170043706045,-2.971572815552707
-0.9070254101256133,-0.9028834773377281,-2.722549931410996,-2.689844922078456
0.35831744722167047,1.998505776040573,8.500787562115413,-3.0222824867025104
-0.7072894574352877,-0.888652219797498,-2.253533568242416,-2.870574175264464
0.32555991391190575,1.6242756542027494,7.31774114189861,-3.1116246434051957
-0.0958212310803657,0.8175070630346646,3.8037408731155677,-2.9849137974709326
0.6699077707713305,2.295750793703165,10.121765485523335,-3.1474344719759313
-0.5654031034653133,0.11844859915798633,1.3076697091226268,-2.869490306842105
-0.03775037546385635,0.6741084257898144,3.7307697005686906,-2.955908602331434
1.0476353855930416,3.059756101664396,13.245875649719116,-3.249709194022784
-0.35458846944094347,1.043481358687131,5.327020802253182,-2.897608684019783
0.819679999943937,2.8551650964675375,12.465957923835338,-3.2033053881242033
-0.3918762351023803,0.5134464368769132,3.732260568815687,-2.832986234045711
0.08030577230795063,1.127687618724073,5.303948920548984,-2.9777213842447265
-0.4263957541072066,0.5622347842753164,2.8373520635774594,-2.9118141884236386
0.25990239264973575,1.0453690513033504,4.898356368240533,-3.018987195382352
-0.6315357924329768,0.07438626791103858,1.6342884657167847,-2.8854520641830135
-0.2685116348575067,0.3898833915070905,2.0516727619623905,-2.9598659901237867
-0.25318852530367286,0.29044965349438934,2.444960702861235,-2.8926478237291335
-0.3568309344386843,0.06193752718724113,1.8869703585325899,-2.882249079032055
0.7346071589240439,2.44533893609982,11.191528431142093,-3.1707260885713513
-0.3854893071467653,0.5225687757357314,2.955491236632872,-2.880030162422635
0.06109986524851958,0.7551400353077852,4.217153455885954,-2.933239167418132
0.9282600812200746,3.305593514655082,14.485668276697742,-3.234795372650041
0.12472608328727693,0.9478206913721487,4.659454637108879,-3.031103469820263
-1.2428698169756014,-1.5916389679779237,-5.695410942241802,-2.620559114751242
1.0139997512388765,2.8610501596079487,12.42282160631486,-3.3061879293133
0.5579395827991075,2.12886079939634,9.779196012693008,-3.1626479260970126
0.6442127412333495,2.0930103276219643,9.769832724737459,-3.127177932485043
0.6722873684285524,2.170434198734557,9.709231813238949,-3.1995531113266598
-0.047349156934973456,0.5408108700254248,3.0987101706735216,-2.985610119676028
-0.7358796295575762,-0.4324704803869723,-0.7668800803742558,-2.8747835127342976
0.49310639398097333,1.584696398306125,7.913292865967216,-3.1101190889794097
-0.8516572413758715,-0.7918338740062292,-2.1113753905281523,-2.8665607063901484
-0.715037822465368,-0.7297719210971724,-1.7048124859197107,-2.8872007055424134
-0.003923564717579475,0.6695438138604186,4.024649389179786,-2.983839129803256
0.5187404836376946,1.813042611263186,8.174466446237407,-3.085746103407648
-0.3399786149529198,0.061758090718468384,1.054061802522818,-2.912966769335721
-0.3040530071134729,0.5240703122012653,3.152875624160494,-2.8548243042733925
1.276647194058336,3.3860270116434616,14.312002299907677,-3.298793209352814
0.4643479777652521,2.3226243918433416,10.137814728810271,-3.143851443883311
0.22455647209276947,1.2439361616258449,5.355650021008361,-2.9895597843671413
0.7406238435068794,2.4269271192812574,11.013981346382389,-3.1575393768302553
0.3024007585483323,1.4425563041056186,6.5041778295367845,-3.0514004895528135
-0.5592345291079018,-0.15531336524027226,0.7453907210529811,-2.790243746112559
-0.602629523969097,-0.21305867505572632,-0.1392236078603194,-2.8678588963228737
-0.07547695461115503,0.8339739285197892,3.9268815514844517,-2.947906045194789
-0.1405249484990802,0.9099864993081204,4.119798328587899,-2.9895328295043475
1.053355412749647,3.1240990359375167,12.828586750688507,-3.2632824410405705
-0.057201635737101485,0.9591749155761928,5.303144096944317,-3.038078051123
0.8741835389279109,3.105727424088045,13.65467359405461,-3.204431658076657
0.18944669734080033,1.2888462063166104,6.205886817915902,-3.009445579612514
0.41439402914128604,2.2132574108912673,10.268616091359524,-3.1075766920568797
-1.4733633779282154,-1.8976310174980788,-6.863939515696106,-2.6141481580370844
1.1842707557124297,2.562886099286302,10.94939727921161,-3.4071515788683726
-0.37764528904980704,0.3019936516305918,2.253962234863492,-2.882969513370238
0.5559703230944016,2.5351443755047383,10.973872532238554,-3.204626242958973
-0.7895565962828924,-0.40053228864982915,-0.23041716292579323,-2.751045426884255
0.8303243628489325,2.6258944044725427,12.427612239221375,-3.161172663627791
-0.7817792492792162,-0.7258518573781614,-1.5733882958705068,-2.84892266502739
-0.4925170326570369,0.5048851299842723,3.1162650357951236,-2.903899727995265
-0.22969744859163702,0.5655064747495775,3.278853570893231,-2.8737686378977996
-0.19427220236199025,0.2591166899609845,2.534965966283697,-2.8843883945996396
-0.16684194642705122,0.7021460489964145,3.832021358222893,-2.9360569530047638
0.18827413291967762,1.1210471652018246,5.656218379534011,-3.0728327070704458
-0.5374122884536341,-0.7795082421037235,-2.4174640825270353,-2.9570742273847954
0.16354924379737537,1.3305715421856161,6.170463590496035,-3.0038882665044837
0.85844086273623,2.7336384716907944,12.084373220264792,-3.244149936261393
-0.5340598417689841,-0.17152254192816846,0.6703258650077246,-2.834289314283483
-0.05334826710175666,0.7917065655127303,4.110288916419106,-2.9453666617565997
0.4244202025181647,1.88981328472703,8.704164861812647,-3.116773539821252
-0.8574351614807356,-0.9179167946743398,-2.9781535593281543,-2.7749308068615695
-0.6478753069078225,-0.63203663815857,-1.4010185262649115,-2.7722600539343984
0.26789209695171895,1.1479675161992364,5.922276797480052,-3.078234270963975
-0.17084378126823527,0.5398977232347787,3.174372027735624,-2.9857779319390336
0.10969101625743984,1.2977132696556493,6.14588411985595,-3.006963500147988
0.20715131076008517,0.739898866808862,3.8221653917924208,-3.0623424112285162
-0.8360732202688763,-0.52523063713238,-1.2370921090405569,-2.7849785478915736
0.8711577962686693,2.651973738249139,12.014722604486547,-3.166259719667638
-0.05288997561261992,0.7162584894871643,3.703031587804407,-3.044545244449097
-0.034894759745652294,1.371249429576831,6.475729604727699,-2.9625044505523794
-0.09541750817958176,1.1575452047958998,5.351359097755419,-3.007107545863173
0.27707273367153623,1.7142229590690643,7.843361623840826,-3.0856383237364318
0.37759619708530895,1.4445865193519296,7.077765376658519,-3.0920188359279814
-1.461331682570229,-1.5630885621976331,-5.588700047204067,-2.6406416319437707
0.40105078535112026,1.4924974659766372,6.683862685456231,-3.184067978412427
-0.6353578027803305,-0.36243117923430573,0.0013733986240553886,-2.7720699482467515
-0.26569662898939134,0.5404839574571744,3.0024076726331663,-2.8768553818147073
-0.5393869090378824,-0.7095252470478897,-1.583534591585933,-2.872469097396836
-0.27927252469808117,0.5151937514679497,2.918156750241177,-2.8834619374890256
-0.18042451938231324,0.3881417591533437,2.3245481174650218,-2.9747786282213204
-0.11480672778931608,0.6311589596818715,4.199419859313397,-3.020408190239895
-0.8335362629913278,-1.0234688839353439,-3.152819414716597,-2.7888952835421397
0.0031082519580676463,1.3252605659053944,6.501027661470148,-3.059222205913753
0.22929049365029078,1.3535098070235556,6.378125733003568,-3.0268700922384064
-0.04766547714620832,0.9058610956231322,4.567817319038553,-3.0232117681854347
-0.29059046205671807,0.9062719738256686,5.002743537058441,-3.0073539284474693
-0.4745456869851321,0.3377123565341023,2.238535053487986,-3.0627239630456407
-1.3507290132919698,-1.6854017026316452,-6.029930662192023,-2.668670562620237
0.2460452451027684,1.2760127640599674,6.019569808525035,-3.045476186788735
0.12932204213876386,1.040066829153597,5.1776786589687145,-2.9654436916275246
-0.2119698773608637,0.7067188709707491,3.685331857034384,-3.033758058872314
-0.8431496628309215,-0.9661668651185029,-3.0600758614428543,-2.7387526436401397
-0.10350259541444448,0.22761835921710272,1.5327559013784873,-2.9984823106051315
-0.29040058835290894,0.18522040811662374,1.5812425677858835,-2.9304820156486775
0.6669339222944332,2.454873646960952,10.383620408045743,-3.1664445016865344
0.5587590445308876,1.9302379334991184,8.429920234174405,-3.140209843159512
-0.40123375039792075,0.5068513924221982,3.2626737829772523,-3.0013416454797786
0.3656901406813429,1.5355031787847757,7.460242367848084,-3.05563048480427
-0.5584037794329672,-0.17401167109524135,0.31635581785668904,-2.81867301719428
0.6340184678642435,2.037393729022196,8.697517661593224,-3.1106707512848404
0.09067137369580568,1.1392174697904023,5.412586219797835,-2.998294037406634
1.0383037086915121,2.7383116146034374,12.296496355126417,-3.2699319675419494
-0.3518815999327663,0.6855696888384262,3.8782628515506756,-2.98543032575994
0.6225822287444728,2.5375466938803153,10.795993906976719,-3.133218807464055
0.7313216494157692,2.061161663888164,9.487123886525914,-3.180903364679702
-0.2339267003425915,0.8427197565643592,4.257587553477825,-2.9416408640703446
-0.6866300352584962,0.04777365072282508,1.0034854895219192,-2.8063097172874505
0.37507444182574784,1.9232419014891269,8.790978436664647,-3.096024210429042
-0.4970167884760097,0.3673161470278257,2.441598599146691,-2.8979467127459513
-0.1771044557048831,0.6744524204144926,4.223325608355088,-3.01472245490262
-0.40966115413600235,0.37331939641033685,2.704023012850726,-2.897877425756412
0.9507469444868136,3.047787405605109,13.169055263797697,-3.164018285760113
0.02341679502479805,0.7685355872575376,4.263247772085411,-3.060986444920276
0.1717573739205011,1.6029288910072585,7.141380571472195,-2.992782880869881
-0.001368975376077702,1.1068903899628901,5.894519147240062,-2.963931475546645
-0.385075910380635,-0.08812715063112059,0.7638198460867199,-2.9893363473002097
0.2957609541391979,1.1027447302976814,6.093255482685577,-3.043514216697576
0.4606142951704499,2.0015469124157366,8.787586642981653,-3.1142469624473517
-0.3135790449845701,0.32907641472238686,1.6995791963233553,-2.9257778560622323
0.043134427625420496,0.7113960549753893,3.776114173010264,-2.9109728806916193
0.5234111197380942,2.4119880248323105,10.004387440411094,-3.083786641096294
-0.5893810936005055,-0.040557361560720484,1.5290013575478796,-2.8990609777664056
-0.08389151335451692,0.9708662690017116,4.864582563802499,-2.947040284649916
0.41040287015883065,1.8663602476017833,8.074058587423185,-3.1484429677666594
-0.5109246826356028,-0.390204329138222,-0.7396777915380993,-2.9160062075435396
0.06299257240955251,0.8049744577507552,3.7308805272612764,-3.00772782362028
-0.269506406519855,0.8282645112128404,4.030422725178646,-2.873937528547771
-0.35551619273030105,0.355752422966657,2.920151087616136,-2.9854841417089157
-0.3496465745164888,-0.015456083147485644,1.08791531703742,-2.9377778246286903
-0.6714678667151699,-0.3707720342699155,-0.30860672677643985,-2.7733413302393757
-1.1131857844486237,-1.0788058911647633,-3.218571573112255,-2.768745069434968
-0.48033124430637497,-0.11880641205922005,0.5296708363242816,-2.878347106808718
0.2043603682549729,1.470747351039684,6.446615697969383,-3.0666230582506895
-0.4919228951191317,0.3260723990811742,2.391549309926834,-2.8131924092966574
-0.22702356637054447,1.069619616678278,5.978953663084542,-2.9273018879479027
-0.6900176778927642,-0.9203041795604234,-2.394364984073344,-2.8424314542366593
0.06802948499811165,1.4082375273881034,6.745896720410216,-3.0588374566921437
0.8673870987335841,2.884168650565736,12.46593182966739,-3.1115931958511642
0.28098127883058294,1.6597060439344116,7.41194405020783,-3.0740332585941137
-0.13079129393753056,0.4747852784121731,3.918955770420962,-2.978616585647824
0.20430517576599685,1.539496639067728,7.393446993457124,-3.026108149189393
0.5894770043297131,2.0229307184045044,9.102176029648518,-3.1114259247903413
0.5003137864574313,2.1299020439291056,9.453352090209881,-3.1950827524451966
0.5624121080363129,2.261047611817216,9.780863195159927,-3.1501030915395085
0.12041628645286669,1.6198406744319596,7.946717043668289,-3.0837211326646106
0.8913315369908154,3.0250922541148118,13.177481504337264,-3.2510599985276185
-0.1777504486419945,0.07181421699360135,1.4639087030789322,-2.8918878886044315
0.7227885107412035,2.4598673190623646,10.475781576981577,-3.1230259998956975
0.3545431229090524,2.104660296340118,9.579366390493355,-3.0591952727758334
-0.3261144715854032,-0.09543088460270321,0.6100458230392858,-2.9887331142082596
-0.864802798344844,-0.7657782208008753,-1.949739935837176,-2.774464190111075
0.10177247382842212,1.3036720295064115,6.123600509208844,-3.054223128297003
-0.8099462785596311,-1.2979604898528678,-4.224411995790086,-2.7479177699972266
0.10800164641095142,1.3191728676092747,6.428009042396929,-3.0551691096021294
-0.4866404448057377,-0.16056851007120196,0.07570001288435474,-2.919741375900696
0.400672779197299,1.8514321811751269,8.10976990711778,-3.0821346690997466
-0.6653859175459663,-0.26265460653924966,-0.5792043072302026,-2.77297832310406
0.9557448043545154,2.8350302336497197,12.381230598208502,-3.1855393063422532
0.13506389148945935,1.268008871783523,6.199857377429599,-2.968802567921209
-0.8617587427062796,-1.0375631202749618,-3.443190560686314,-2.7191373632111313
0.38571585663255353,1.7348610625672647,7.5564298563512375,-3.014795428760259
-0.8046034276682734,-0.7815936090662521,-2.1501421148689794,-2.7898178810383008
0.2928523880861033,1.6975527074363848,7.986015766349126,-3.095444566425598
-0.4094268138852137,0.19215174994122472,1.2645322246254442,-2.9389183771512584
1.132402634344636,2.9462237499352866,12.644586920020917,-3.2233661492649515
-0.0353053788207132,0.6925503473381889,4.105951211823483,-2.999799459496792
-1.0798568525882548,-1.3969673117820207,-4.820831254191321,-2.7755301589293033
-0.09192448775577071,0.792519994256245,3.994947627918724,-2.9508879546260505
-0.4972334778510663,0.042585887263131214,1.3840012651666407,-2.9480611896520648
0.7269258008122051,2.4245163303085713,10.646060821706245,-3.2357347637403895
0.15812663940867694,1.3556668926599877,6.547984600680447,-3.028665537131938
-0.2138567537450076,0.4069962356839406,2.8799631026591435,-2.9024344618219655
0.20910625856066928,1.1764610000505442,6.151748491077222,-3.0688228683035152
0.4313752483515148,1.450890140954084,7.1410560495204844,-3.1194691353594677
0.39484316612711856,1.6789690269952444,8.274022766962744,-3.0593786578465085
-1.1187270422672095,-1.4260308969346893,-4.114988576047675,-2.6788665339564615
0.6822740745504275,3.0547360969574413,13.40510856205651,-3.2743069009233396
-0.9128798590517806,-0.21790012428777272,0.17191290357859862,-2.697623531189051
0.5444616074702221,2.232446014497531,9.859228072639263,-3.1524704788621563
-0.29977574016594544,0.13003409958559164,1.3112131974588694,-2.9623835897523234
-0.1707528535439982,0.6331357923988797,3.013864976104497,-2.9807314724912186
-0.1429947271227607,0.79396422856792,4.024355081147868,-3.032483248962615
0.050123334861160995,0.4424046495281395,3.1182656008851573,-2.885173789705404
0.6317177926342655,2.2544374387069874,9.781586652554374,-3.2231891357559013
0.6495043345703454,1.8998936483629203,9.022871219231744,-3.237309570833443
0.09475270744885149,1.0888027024601703,5.346505006473403,-3.03676823366477
0.41682995003878154,1.576698523274914,7.638254765587851,-3.1732005310955347
-0.11388316075366459,0.742981251479429,4.289781644552732,-2.965428364008778
-0.17558583461521698,0.5143133575526566,2.86165889186141,-2.8740175314913996
0.4322673662835647,1.9265153409105655,9.233752219112649,-3.0998063587780833
0.5199410463281958,2.264343654800519,10.626305284766362,-3.1130436699566872
-0.2955259224956219,0.577153410328051,3.4820048662433223,-2.940666396465208
0.8148750547032756,3.1862691166041173,13.076405526864423,-3.255768525233622
0.6610406112339541,2.181252656888093,9.47214266457606,-3.179875433214969
-0.8836205050734798,-0.3477537045789867,-0.8509439418118783,-2.7263642534735872
-0.4219933164521,-0.14769133739955914,0.3649494837842752,-2.82662581133217
-0.31756414876884514,-0.16215545857336566,0.16010741826175956,-2.918528404614948
-0.18306172360547945,0.7930808208108537,4.30523857414382,-2.9103596714983238
-0.543660580939825,0.3638225635694984,2.082694725294042,-2.9028245040525213
-0.07885410637295466,0.5992741618921578,2.6887715148408144,-3.0110466081119944
0.10458706072491517,1.367233299223611,6.760944952069515,-3.1061469942689754
0.8636158231894159,2.49015852180543,11.275321049968626,-3.160447534082482
0.5380059719186897,2.4037246801081715,9.922334651810019,-3.1633006561323853
1.1866897630031876,3.687970230695234,15.589843370960837,-3.3630713081554653
-0.6482803979668484,-0.18805817359063898,0.12543765298200021,-2.8128571806276343
0.06514167000961446,0.789940505884243,3.979813713454793,-2.9491173157329196
-0.07107955282133534,0.9773423007370945,5.293803499635791,-3.0007885133437866
-0.06293779410958024,0.3701240877867059,2.525897114280925,-3.072819651974554
-0.2876195192212948,0.4249020618025853,2.1660232192378346,-2.944290348548391
-0.2222395113795699,0.3142571531046443,2.4722826854661317,-2.9324866981367146
-0.1988205025008101,0.6326392657459043,3.568669293186556,-2.9205251651597726
0.3665203218809505,1.7439008250515124,7.995721320062747,-3.0527923829803445
0.1643359340251705,1.3722137175799196,6.686836911251143,-3.0372873520043586
-0.33824934272089985,-0.13920616645338146,-0.13552363868699113,-2.9283713727881633
0.4696374204575245,1.5862026740240935,7.337889329054721,-3.0831261316816794
-0.7768230516322888,-0.01986109984522122,1.0738675023343185,-2.8719510823038674
0.4064682513013242,2.0639585559582834,9.081066702616809,-3.150057074730805
0.24856860475936374,1.585766034102227,7.206610005445431,-3.0985006273639786
-0.5051040917700852,-0.47215770751398556,-1.0233398764877746,-2.8958151534738565
0.1093606491384998,1.3117203773362551,6.511905743362909,-3.09648548173151
-0.5283131747613403,0.05030264757304531,0.8732862795129885,-2.8193140238833867
0.22789386194126574,1.324685047230766,6.237273982699798,-3.1175797456193957
-0.7972795185765484,-0.9487736781075221,-2.9417231825519456,-2.9350989275158956
0.23430117439532538,1.270270017471071,6.51155851997486,-3.0092477787630885
-1.0509540344045938,-0.7997394314448234,-2.1628153739047606,-2.711484387126399
0.23504453775602266,1.698410893991602,7.786340167917811,-3.061793389592888
-0.6041437058708953,0.08496557776446034,0.7106717027165136,-2.825546590676669
0.10046688475214012,1.3718901295487236,6.078742180729209,-3.0196849647952284
0.4878298755709929,1.7001460177832064,8.017431661780344,-3.063776654652906
-0.5960741154768607,-0.6932006266950386,-1.8314167557918002,-2.8894004030734006
-1.3065381910104086,-1.632653981997814,-5.348308218902816,-2.5866098158740645
-0.7135513554503048,-0.1374541231891233,0.6913637180580932,-2.774230309315494
-0.25771494388344474,0.7863891894448172,4.502505615994492,-2.9658950377954856
-0.6108962276417734,-0.530856701755857,-1.4628349446944768,-2.885573780730876
-0.9359418727340655,-0.7725054005445189,-1.5648628394314743,-2.7586919992545718
-0.5572279138998261,-0.33316188353061604,-0.2303360520736777,-2.9168760288891953
0.5794891642517476,2.076945632840802,9.439552737099136,-3.155145415304885
0.7253003743106303,2.0679696431482135,8.724784853011528,-3.114027689054846
-0.7270579342852586,-0.24248209345436741,0.2171316099008442,-2.8091108715057795
0.25282777885914304,1.6573257861383774,7.3769851960187705,-2.958491573083304
0.21422722981162054,1.0732951700836921,5.329258486367332,-3.092053217369679
-0.4883585455787263,-0.07126792247427112,1.2713725123096846,-2.8552921777060623
1.1429287744284427,2.820108213473698,12.396989712394632,-3.3123514666833187
-0.08440435343222012,0.32254757507263043,2.3535560765390304,-2.9892513556929865
0.02900059540515245,0.6636591434942086,3.7770011462556425,-2.9822352137937718
-0.9087903379339796,-0.8129370269100301,-2.4755711647471523,-2.809485617514792
0.2875763644701293,1.42069009395543,6.216783740917047,-3.1149989662612327
-0.9257263981692366,-0.8386733443746877,-2.169996605955435,-2.791862496439704
0.08380280608818136,1.0054469297088389,5.0572107421279995,-3.0478513096859756
-0.28017538353074234,0.6739274635484778,4.08630694715811,-2.980445422040317
-0.3472850795272518,0.19774426822024427,1.5172554831536078,-2.8409465487265457
-0.3546641310647204,0.6191081402360072,3.091951440145951,-2.92652533773155
0.6915462878522717,2.2382712263243842,10.166415869778222,-3.131379873173139
0.4675252070493885,2.1106004627160435,9.24501798433309,-3.078958909993928
0.4179524260566517,1.813708136936437,7.789565873618082,-3.0532428142997956
-0.03337019754943995,0.5624738040354065,3.0753236178019683,-3.058450783191166
-0.46876286447280086,0.5261855696652391,2.7916227671403773,-2.900283682505646
-0.2969029104277205,0.9336536653349276,4.275213294284292,-2.891432605747729
-0.3437431210912053,0.2894008849872695,2.2851560145397802,-2.944831921534671
0.16311720653261153,1.257556304348926,6.202368625009574,-2.966385437644414
0.15787715394071522,1.5966810493501133,7.294189366208493,-3.100878504931833
0.0061434547696595995,1.002136021756333,5.561897336333632,-2.9605130463354272
0.47071702970770135,2.1490242661310996,9.521089791331116,-3.1400022971945205
-0.13662068263203536,0.8008332473426916,4.395388761562491,-2.913312506082684
0.2380960259776244,1.5253256578141514,6.639700799239043,-3.04604519277626
-0.6302083065206169,-0.4557742169522236,-1.1686369085462298,-2.884720400094156
0.9688853240453441,2.7547981389847402,12.34149315567811,-3.2012256481055936
0.48753503183216484,2.2903367493509896,10.51615040510105,-3.2083004803395307
-0.3939580191762564,0.6460544497172722,3.5196338638498412,-2.918904377042347
0.4464294638993737,1.9411194732193537,8.948822349829216,-3.1343963775915067
0.4223491509527328,2.22700782783918,10.003397650615904,-3.0839756343543723
-0.8411746233068251,-0.9156131544199124,-2.4963406930520384,-2.9240860192708706
0.5081765038072893,2.1765504911701132,9.404043280482963,-3.1153826984138577
-0.528602037456016,-0.13368804457377315,1.2373871479368839,-2.8492136960985763
0.3039607646915187,1.614999724169773,8.437928958465937,-3.115703630996197
0.886558617400394,2.701055138839254,11.618883148077186,-3.236833546870812
0.18061236209283116,1.296855408352371,6.148217460648659,-3.043397736091167
1.5288255455998818,3.273322515067141,14.330619279994623,-3.334895569287112
0.4070182768724604,1.4273414266108546,6.996132674041418,-3.210000794911003
-0.05546805381864728,0.36055989521223575,2.291399651695673,-2.98899629083197
-0.07756170871317335,0.7006618900819028,4.02156207984991,-2.9566217725037878
0.19952569267399595,1.0800724906300077,5.271521276678736,-3.0186050414227243
-0.02128449354546008,0.4368412364866372,2.403910523977061,-3.0056074659539416
-0.8543450152581651,-1.01567306505995,-3.1558981338017857,-2.757726927526904
-0.1882984665520532,0.5585830560499228,3.325123922558373,-2.9566037829842724
-0.40135484249326786,1.0900624283157667,5.484654642006335,-2.8433198206217996
0.4074837218574297,1.7709513607730787,7.838263218438186,-3.1436284724774803
-0.36946896085822817,0.1485297279159238,1.5116805682174133,-2.940774058889075
0.21276989344425914,1.0068833581653585,5.278377954831212,-3.0301148132258686
0.06123355930428519,0.7945784010186878,4.3568754138942625,-2.982992403981626
-0.15329355547233683,0.9536148391567257,4.81150956640149,-2.9365614016829222
-0.32240737970341476,0.781786462531544,4.105018546857648,-2.940682397243687
0.044451829408175964,0.8113408452750888,4.607454222937969,-3.031611456469565
0.03495356552991894,1.1188457622535966,5.830000529858922,-3.0093440281944885
-0.3836301899913222,0.9995597188668037,4.869252997848713,-2.959180538629861
-0.1291167206725201,1.3090403694295234,5.362784211484438,-3.0085493615060437
-0.1450898225250235,0.7838716545327675,3.6347071547482472,-2.8906565902722896
0.24222012522736097,1.1975419608378146,5.348422035162161,-3.068876418066718
0.012504169534850083,0.7225767926637574,3.8535081314432156,-3.0293306839505187
0.111001768502919,0.5799508858514456,3.4971972174622317,-3.056719623893471
0.04781719319507528,1.0898563539665131,5.577610751854175,-2.997411943634069
-0.18375905869042453,1.1578559344214492,5.359403788928636,-2.8486613966156704
-0.2622551998647859,0.2660862808219212,1.8915057296104043,-2.8769209623142746
0.6317446690341865,2.178305573026249,9.67868963616296,-3.223426374569254
-0.3971695049613881,0.18274550814957075,1.6943713547048418,-2.8365479557548454
0.8361081723484669,2.676060207251612,11.557291226004839,-3.250729242246481
0.8493145864491022,2.4262222993232223,11.471796520264373,-3.2447215839400654
-0.33146081446476267,0.2910393199237956,2.2583143835438846,-2.940457353671962
0.28758281643039857,1.6684980290660671,7.346409666782742,-3.130621070720594
0.278559696235866,1.6968976784845609,7.785729602629591,-3.005349041444877
0.3770154069864117,1.8564348977611431,8.295965872837302,-3.1232439544243067
0.21445114847367686,1.1889407539723325,5.672402341875519,-3.1585246907964613
-0.4832121127595,0.014453483229946537,0.7908367327453185,-2.9215608678757565
0.7317141753394585,2.5572350751742663,10.975972724231069,-3.173052367676764
0.8407399947635935,2.994466358772878,12.39810681154575,-3.2961939303972225
-0.26577339697132674,0.6261330487694979,3.4324523634399045,-2.920067929413855
-0.3702532846694082,-0.05521413618682308,0.7868306867598251,-2.951853568725687
-1.0131264612871043,-1.0058889983926989,-3.1966945390801618,-2.6909109333185
0.24214781455534004,1.605611282095575,7.6924470158336336,-3.0377753013917714
-0.12087615239592593,0.9022421188689062,4.595939669773166,-2.9657670993498897
-0.5873122553276866,0.008414322623364473,1.046233149805111,-2.9306246629294503
0.08126132949515058,1.3261810540404704,6.376261636853636,-3.0847985204340582
-0.41507393568484663,-0.2991009397327695,-0.20655261881888848,-2.925150279578422
0.22146216616632913,1.1392830474962612,5.573369706578869,-3.0668052554726395
-0.3441611132916916,0.6658934885483954,3.24549375055164,-2.837521558443629
-0.4036617289265726,-0.09859337042116895,0.9411595308456617,-2.884271769762406
0.04511664519798052,1.17726924708635,5.303192438699363,-3.0304359561102143
-0.184878361956222,0.4435319981260216,3.049552439037972,-2.8800274419241596
-0.7239218233829536,-0.15102918938109,0.4987214697013598,-2.8235295823701967
0.5856545351429301,2.496470083605913,10.822655769744264,-3.1246893636932134
-0.18981080076858226,0.3437143088304716,2.4919128352534163,-2.874862229873639
0.4299801711603714,2.0708431704007615,9.196327172952794,-3.071666369969773
0.14203747501075867,1.5448360070023104,7.474595470703334,-3.013387749499731
-0.9419908482529732,-0.7080058363946248,-2.0472103514742246,-2.735440374422555
0.26085277481805064,1.451661790518643,6.801968970823457,-3.0684768065860752
-0.19285967335144266,0.09774545944057289,1.1679311060860784,-2.9497055236951857
-0.114454031118253,1.1207217524972752,5.19162013063974,-3.050612217861782
1.099043931861079,3.01158520339704,13.012103843588212,-3.310201187990229
0.23949409824254705,1.4110576814867073,7.06294890455372,-3.062301120353913
-0.0730057308123165,0.9940592778805878,5.121991579653923,-2.958574335967195
-0.21204368695008086,0.27228251200537923,2.0449317774777636,-2.9686947668116193
0.9782007979223983,2.6214494678642417,11.452538175050655,-3.125081457016852
-0.004331403937168074,0.7347661163712,3.4599284724174204,-2.959611639795717
0.5116454260439751,1.7453906288099028,7.725825394575081,-3.1155588169659856
0.17190687375556116,1.0149678881600794,4.827808441894297,-3.115230878585437
0.08041766184246568,1.1580893295078654,5.680054994248313,-3.022979059631033
0.5112214023725318,2.0859233345368366,9.636889025493458,-3.1022581026677116
0.12214527677932928,1.0354808622977958,5.094648918230202,-3.035205410505587
-0.00940802718419369,0.9986494319714059,5.0577515851085915,-3.0043204776669574
0.2595406159661447,0.6961762544676134,3.795916242261085,-3.0727532208314967
-0.5715575077461695,-0.05520007875087096,0.8229438628971004,-2.8922626350812775
0.23042917885476666,1.4810942331736758,6.928323232531558,-3.120118046460002
0.06053294754436459,1.4484201505577559,6.911025083319573,-2.905914058493499
-0.2491666202020517,0.6139332638059027,3.243406113477387,-2.987849442252757
0.17743734253130297,1.5175341362829347,7.33623576525431,-3.067732903314174
-0.31299703236058973,0.16371827774210557,1.3349303283067602,-2.9090705476145353
-0.4246879563180707,-0.3763788956716213,-0.9765866532655689,-2.9966246085204955
0.5722409782395039,2.1398027409343707,9.61625879111813,-3.065389497401508
0.4078049594624228,1.354136051662031,6.394267258901065,-3.043467589511721
0.40958625278714317,1.8363694166546027,8.24746683493836,-3.1775671718751624
0.6365659295274502,2.4182391279193496,10.554519957650545,-3.1753001568228885
0.34829160587452046,1.6645588802196398,7.855676838956935,-3.039259225773153
-0.7711464307106242,-0.8360695394096738,-2.596189206158879,-2.808345025102088
0.4844441475465692,2.488300915804971,10.652452541268374,-3.0711293140520834
-0.20335826012994804,0.5061754829918291,3.1804453615611337,-2.872796257619974
-0.26138156833686516,0.7777536895210958,4.351242066467172,-2.976119801008988
0.297567892759639,2.0587744327102495,8.993962506044703,-3.051026880454169
0.5018799803262133,2.3908724336219613,10.94369265518461,-3.185661100200485
0.2417271161568877,1.686373148840685,7.665461355646918,-3.083660288818116
-0.08116566213067238,1.3611080403260045,6.337633784942625,-2.9762510837875222
0.4475548140647667,2.0029398014208364,9.066269466411864,-3.104569331588954
0.1195420281047621,1.5413315889843244,7.189894765637799,-3.0723610355903563
0.20224503859038287,1.4680047306599338,7.115232750768875,-3.020747374030251
-0.5001798823736932,-0.2556898625040764,0.6892879630397692,-2.9483707647381365
-0.6417357599877892,-0.2283856289545284,-0.22007456081403715,-2.8836244581845656
-0.16564345148727244,0.23954057399270995,1.8480050805859116,-2.9049743773247476
-0.49491346142063425,0.041283084618931216,1.0606366050070382,-2.9162098812592316
0.6745947963247166,2.237302863182953,10.527807217885146,-3.1550674396581715
-0.7373660881737424,-0.20924457309227423,-0.33875401513872705,-2.7339243675173073
-0.3540867887800846,0.6984699503882106,3.7423511721116784,-2.9123858935171283
-0.8649819053037359,-1.0526907772175118,-3.0522992391295247,-2.7165641251946337
0.19832006793078238,1.5159636709325526,7.389388490910071,-3.117302779459185
-0.3159190982920883,0.49208311994723325,2.870710065071021,-2.950515911052554
0.8349930057160807,3.067833111649787,13.652124382910825,-3.1976970723216205
0.19106042120256544,1.6519525469000569,7.3576232706878555,-3.099338912012962
-0.1436076532627672,1.04909124839549,5.057822974698326,-2.987244265487426
0.12436247248332027,1.3661189824363513,5.932008283396451,-3.023865650199892
0.22062927451301767,1.0779288687741944,5.559275612973579,-3.046776479437623
0.394480934722909,1.5734647506057602,7.0245215159082885,-3.1142834108287376
0.4992470114271716,2.1277852115554308,9.449754290537399,-3.2164035001810136
-0.1931634205229661,0.2350831289251168,2.3794970887060822,-2.984044983892333
-0.42662650973144356,-0.005320403884991609,0.6879684209861179,-2.9634407335970177
0.18956366284156706,1.2710759671915932,6.434804039310645,-3.0511646803415675
0.8597056172306696,2.688813816449474,12.070769539247111,-3.2169585462663153
0.6358399912007545,2.388215436157348,10.518890468218865,-3.165296824679693
0.9531311814536377,3.00151803864357,12.988720232529793,-3.2854487154892174
0.8113292533781488,2.806300130383309,12.04267452318357,-3.2864972557775753
-0.5731073294093701,-0.423518672912575,-0.7234166144410711,-2.7852816038044854
-0.01975932569957615,0.8430538729690918,4.179401200446794,-2.994089349320563
-0.0579469618324638,1.0227375664305234,5.579416654822473,-3.001160022129737
0.05739751598451965,0.7724543320815667,4.130200173043314,-3.0177128458718934
0.09082731898792187,1.406947047458753,6.931948887825387,-3.089770091034051
0.547473583591657,2.1280193305279798,9.302862302889876,-3.072451846907801
-0.8551373721045163,-1.103009716866718,-3.004560665140597,-2.8219587376906987
0.3984039525326179,2.049698927207113,9.461148959525655,-3.1052476879968434
0.2971262550633787,1.66472650863474,7.799149051516846,-3.0499900254102505
0.300072692302332,2.143033518550674,9.754559791262052,-3.0391488510170124
-0.2985250546745705,0.7459717093802753,3.999524961644183,-2.9265515950849275
0.3035900049995564,1.120674725468566,5.705591889153571,-3.1274404558474616
-0.25647361245433137,0.40625197580328426,2.854707606378966,-2.9059542358762864
0.1325300489315834,1.3112964151137674,6.424223928607968,-2.990630968850146
-0.079756381173375,0.9230261858062035,4.876193663471778,-2.921424023333798
-0.37056511858407115,-0.019786263549514516,0.9783889009771991,-2.8802176942060385
-0.8246643005335903,-0.623885038130163,-1.9556447351341772,-2.6890708101565495
0.42924235089689927,1.7749159448979333,8.054736385072273,-3.0998690299804434
-0.2352155885748738,0.27489495699637884,1.8601663140557818,-2.931209757520138
-0.10770909723936781,0.6358043559788841,3.1445635683579294,-2.9115997158495546
0.22489149746680603,1.3073241303468546,6.347848474520843,-2.9756742299788748
-0.6207312732380194,0.31119803261286916,2.74010517008299,-2.7753876783523643
0.30899100986060096,1.969315032591559,8.19876927627151,-3.081259525906533
0.1373370389055805,1.3618275436369185,6.170105409834608,-2.9961650614821895
-0.6628507143304885,-0.8310409946135195,-2.329999177362552,-2.7811486613336314
-0.31497829124583643,0.7926815940235785,4.317724923809167,-2.9181770884720604
0.47306927809013616,1.3384600978305845,6.2585402878344825,-3.160685208514292
0.5980833014019332,1.8102278662024478,8.402281684194605,-3.199675252754694
0.4575866090238574,1.459377091147113,7.206379431352062,-3.095554798940361
-0.38241144810491495,-0.04623411393451027,0.8975187994548686,-2.8605686635981318
-0.2863003960634216,0.9317761659156176,4.847809649255789,-2.9513326168460976
-0.5628380366146365,0.1085195473833151,0.9631661141721741,-2.8975540091075795
0.3669931892494585,1.8112478827004135,7.572187711514331,-3.117524198683271
-0.6258960526894262,-0.24905794070459844,-0.174379820920516,-2.8360306020027926
0.8705572969769431,2.4599508101478955,10.858431464198482,-3.1786723175984775
-0.030879193035289774,1.184448449612239,5.81007164869131,-2.9736386121627296
-0.1486640959177502,1.1399387566066599,5.627195776761499,-2.962503879910608
-0.23984239123578263,0.7901570046777524,3.988213155249074,-2.870545626636684
-0.3460678458436187,0.49424339887907365,3.0813837349996223,-2.7773237974320026
-0.011628519013106456,1.2796212598136503,6.1017564357056395,-2.9965015088257947
-0.46171858650509384,0.09689073980081969,1.4194234310996465,-2.8042010177590133
0.4899247562407165,1.383582282339228,6.581596289787687,-3.156843072105892
0.4190751131469582,2.180210546271421,9.54908991278941,-3.0476126732309923
0.10836883345318603,0.9032490947672263,4.49276160722349,-3.068217890933676
0.4240157431583874,1.856586583264161,8.999640442964798,-3.1237068260015044
-0.42401122646944833,0.6966360771960534,4.016696866340241,-2.8960149108388347
-0.5578471071049858,-0.12277764977110636,0.4354946901877108,-2.956671864860016
0.23246311641550937,1.9561486831233421,8.856760351750532,-3.149242687318146
-0.0681746790134234,0.9095462794277502,4.539439538468635,-3.0254917741840313
0.03629093018725042,0.821586094199185,4.337227358205838,-2.942881981152783
-0.5192246995771901,-0.0617446160191906,0.8062534829156327,-2.882164678690772
0.02568003807520519,0.8909613117380825,4.3751713054208246,-2.9606554722536162
-0.5677197865241921,0.19141116985058687,1.8755959275622986,-2.940316278943299
0.5405939837637402,2.027085024445091,9.166057369072709,-3.1171544437590217
-0.024036062505513267,1.1674018369613797,5.504947120350931,-2.971991796756253
0.7001721623543267,2.517487416720602,11.315531440781278,-3.2230374751308046
0.08783060921200489,0.6237450826246496,3.3058537826425693,-2.928862834539872
-0.37593239825085834,0.02562179705505624,0.8108590185646559,-2.968851488163574
0.39102772328745683,1.796160900962215,8.426663795469215,-3.1098995953688386
-0.5668020924144337,-0.2403000693225501,-0.24552531778049963,-2.735540720204947
-0.14795149048151737,0.751886689072323,4.170056308467228,-3.0105851793668053
-0.08544449316165705,0.9976145933986492,5.529101873194621,-3.009703133148823
-1.136757248278218,-0.9488121790919294,-2.469952262040889,-2.708035629202354
0.7291073774188896,2.5575178841083783,11.074745733680283,-3.2486552332157386
0.27001856474197755,1.5760209092306454,7.11004045392442,-3.041671158341551
-0.7133746027183822,-0.24695577947518957,0.2959904884610964,-2.9106918190928557
0.16019876430948465,1.1359357130903853,5.612061960531107,-3.040001447508813
-0.5612589675733292,-0.05215107578772242,0.30263903653585106,-2.787357583210186
0.15624979098080927,1.4386638470823336,6.951763418294051,-3.007033543933333
-0.4591766609998147,0.11202141123145197,1.3813143009872895,-2.8872557255399904
0.03476417709010782,1.0643779873984491,5.2936363556336445,-3.0247743277018593
0.20108526147783046,1.6075463574370608,7.485034186462434,-3.054514126678342
0.12758224789067354,0.9596843897203423,4.937285472506853,-3.0462589576640347
-0.15930161611280214,0.4306340165326656,3.3594718852675896,-2.940278526517998
-0.33231591286599876,0.2729930244135492,2.5584073317879747,-2.8846809966804514
-0.13736101568082149,1.047549579891426,4.751183362628149,-2.9584830447961057
0.5065831210486802,1.5870577734632068,7.494314667113086,-3.0915997635276384
0.23864614911708537,1.7814503525860421,7.656244162973093,-3.033967160894038
0.38210831081473834,2.1889717016943204,10.155153086305065,-3.1578331953916567
-0.015260214062775349,1.0340656514481117,5.4777392620183925,-3.112954755425044
0.5109872711043116,1.7072659538015693,7.613089965380873,-3.119126588564136
0.7446005634247086,1.991890172894595,8.927814676959919,-3.208663425540557
-0.6794655025861868,0.27397229792985245,2.358310722468887,-2.819992304729737
-0.5290175958979748,-0.42078939326608644,-0.73662638143298,-2.784152999077921
0.5398838656977927,1.9276049050445798,8.543140670291775,-3.1483764465884287
0.8626655113141023,2.1766018530675466,9.719855629145727,-3.2001297444290064
-0.5536932801762975,-0.7274417641868001,-1.4895324305770454,-2.9038485652663373
-0.680307902849827,-0.15648638970259982,-0.08350388053872104,-2.805335285649051
-0.3786109671304973,0.0676655987912983,1.0159386851557686,-2.944411965848876
-0.24362858131173665,0.7682408985751658,3.8936897845806775,-2.8890516409158744
0.07591844702685355,1.048657397885158,5.75389641472288,-3.0128379386280377
0.3870376661310086,2.1395742731930594,9.963805061132433,-3.1040461408427094
-0.09208878469980286,0.7179696584779698,3.605201505402612,-3.0588623220304796
0.8651502198128618,3.0179841177590996,13.045147610530613,-3.2849368610794403
-0.02332941664863016,0.6551222891394579,3.882656729228296,-2.9651667829442756
-0.34365337023223147,0.07673846455242594,1.5515413405048508,-2.855932185105506
-0.47692176404369585,-0.24105327352681466,0.0775005943419711,-2.8686949440196234
-0.21660317256676512,0.37893484391013277,2.527735688012419,-2.9572397798797203
0.09461801919934326,0.6947911756998274,4.370944789377188,-3.021238058832109
-0.06281260598784845,0.5696588130955332,3.237254311341625,-2.99145862852857
-0.19623529169719015,0.31390851049666135,1.7784987679335131,-2.986107139608003
-0.15655971586127646,1.2677272448893955,6.120686673095299,-3.028416077346744
-0.3944270104093354,0.16967269514500527,1.769023279940116,-2.96846495777708
0.11401984114379597,1.1076202995080473,5.399159688814288,-3.062863439460246
0.9968713560847513,3.2169237246316422,13.492769069276717,-3.244592861370709
-0.15622378731654124,0.5498397951885032,3.313746062706419,-3.0273792212460466
0.18769279095143349,1.465415336716097,6.570311969088087,-3.050585026464824
-0.2419589595028999,0.7137111232365638,3.8552901155216905,-2.9770640237635106
0.8508467970077499,2.882979630847847,12.389745365613228,-3.2962793207859447
-0.28636351841215196,0.4170807400176502,2.9683807984102515,-2.960524683755093
-0.20388715217871206,0.6235925225871987,3.026351067675283,-2.9371922178663854
-0.7960934988476908,-0.4854477227899892,-1.2902722737852073,-2.8325227433028286
-0.9363779999015037,-0.7142874360179885,-1.8367829743164183,-2.6920347203674573
-0.10813929444114988,0.8859285658966141,4.545145685566867,-2.9417835707144913
-0.2783509433570202,0.4901594199125712,2.8907059696131223,-2.87768765274207
0.25138280865143925,1.2203682176942696,5.984899681001053,-2.90752222108933
0.2624666518511219,1.6927859162260208,7.826663852080347,-3.0942237451510644
0.09904983160037022,0.8346601418687263,4.606874714640892,-3.09642916947311
0.24156577690984288,1.4909148353016335,7.010305986636117,-3.0996359260169486
0.30890684544883773,1.6613128661378342,8.168713234227516,-3.0739071143114565
0.20766735449364757,0.9758255082071517,4.577436541812968,-3.032303891217583
-0.28655019505257817,0.20710282604460034,2.31294687448354,-2.919094433524232
-0.4089332390553152,0.5668396571013644,3.275748749334185,-2.920131661158962
-0.1292831038290769,0.49541591078356745,2.4349808537831326,-2.9470151429022144
-0.19760959161780384,0.7788766470237015,3.391299429300721,-2.8935050499192223
0.09006527386703371,0.822240422107769,4.118688723504547,-3.0601499445512275
0.5002138883685593,1.5830184339425541,7.537410425292062,-3.1715588081742396
-0.164989977893225,0.8945588625528198,4.851259994796225,-2.8605412656814084
0.09130326234562522,1.5170159741128562,6.798817810191791,-3.079104616806512
0.9865341969075105,2.97696634509465,12.718486630428275,-3.2042867421411234
0.16453176180873375,1.4461868162647902,7.145063454321583,-3.050966970500532
0.2522760561583303,1.9060115219520892,8.14840789408885,-2.988772929183724
0.8289109639531042,2.5964286809925077,11.150455363163285,-3.221700931461946
-0.10140531064313368,0.8192716237284058,4.475155760833631,-2.9547735936461184
0.32227619923735035,1.5762897543049297,7.076134670122619,-3.1462389632291607
-0.4275955986457818,-0.07911330009131437,0.7829529063020049,-2.9270071925393437
-0.17997938548051717,0.18589288434573797,1.6569804189582547,-2.942690746533406
-0.17795512107518385,0.38272192598618,2.3536261226203545,-2.988829073176005
0.23623799730824982,1.819211754829305,7.986040545070331,-3.1233557336734252
1.0402912594910547,3.568678746180302,15.11149581676578,-3.153854832645739
-0.3927992855700516,-0.10892488319327015,1.2510956475209682,-2.9028093972126916
0.5568563745980101,2.3355368601908646,10.151782253254442,-3.0819157873806806
0.42639683396696454,1.780706719629012,8.184510738222627,-3.0112588878813087
0.11657641374132569,1.690085956444756,7.890555401489369,-3.05527990781593
0.136158210667719,1.262150072605687,6.853055357971712,-3.0383054170224058
0.3587500933722399,1.5181658673451972,7.537283250336063,-3.085842093412921
0.012777326583049125,1.0862420039406506,4.8388035564234055,-2.979630118263664
-0.21411671899719434,0.1266699790003275,1.6843104669823101,-2.890620022853112
0.5597609184695744,2.163258863967969,9.88884050961064,-3.091137892567855
-0.06794075737857816,0.7732606162543488,4.469303662037417,-2.947035415906702
0.06812438691314004,1.0458783381310162,4.736070821817578,-3.0330975299241687
-0.5003375180928304,-0.19005000843233424,0.22194325633942058,-2.875316684818706
-0.033981522838051295,0.6945309665498884,3.6685810655764257,-3.05416811347087
-0.7123624794314957,-0.3368472758353237,-0.22043388605583322,-2.78628162477856
0.07254486965191013,1.168413199919183,5.551458472128552,-2.9025796429235133
-0.7128218853397205,-0.48983364728262785,-1.0639107398090069,-2.808682414655167
-0.871358387500548,-0.6317520904015076,-1.9495649150314955,-2.7123105657875652
-0.7259712308362978,-0.48006924394646805,-0.6957659247459592,-2.776598083232411
0.22796597711857783,1.3832230494932671,6.487216360142004,-3.084234015278121
-0.48452549586937727,-0.17605251925911028,0.20850687141006785,-2.9231141255352915
-0.0640174432470536,1.1949696075944585,5.688198100978248,-3.0408977477270542
-0.3190571880161836,1.0425549112086108,5.047260938996392,-2.914192663646617
0.21386157720314355,0.7078387568444952,4.10259472696342,-3.0256406069010326
-0.8820297960119217,-0.8379082718602034,-2.1991540773166056,-2.749053325396504
-0.026380811489696863,0.8948132424459392,3.9749655325508737,-3.0502124952213725
-0.20547620172644,0.6375308433224958,3.100167854700207,-2.886969830290437
0.367438140541832,2.568594241209193,10.717589336876365,-3.1195736523528375
0.30345144726382767,1.6234598468482813,6.762431833090683,-3.069707660074783
-1.0711092470502797,-1.2459176414434179,-3.6437767055825008,-2.7643487332938945
0.5871316108524354,2.357676678255338,10.63967384142659,-3.2059345291494394
0.5168348607555313,2.283057135752065,10.596067419656318,-3.1922344148745005
0.22949338489984622,1.2769267155496482,6.0051303241742895,-3.021829214804461
-0.6957476009804849,-0.4176750405286667,-0.39000238906074736,-2.826595332502744
0.2554578441849035,1.4978213648842993,7.148647711162076,-3.118866372616446
0.3498406772728296,2.1830855895542567,9.143728858157797,-3.1184987572658605
-0.15925139106762332,0.7231550229684408,4.228822389166379,-2.88902486722954
0.4720076064959885,2.0796879793639724,9.175731398146553,-3.073914099138165
0.8430485778285939,2.506675138707993,11.156187874269417,-3.180075538936084
-0.1962947636298898,0.7456560508200706,3.8361334768871904,-2.845417719781304
-0.44641616054091493,0.06232405656107537,0.7894021987308064,-2.813252497984674
-0.10371333544884091,0.7150943236446348,3.9573521509752765,-2.9722656050671006
0.26450039739155257,1.3557657176724673,6.9056091714614,-3.093263541646542
-0.007274416024302447,1.049033068686498,4.830134025802865,-2.8689251791858554
-0.47927588620567474,-0.0049878164982918236,1.0436132578576405,-2.8198908849638054
0.5819286578818087,1.8741046569432687,8.873342207204832,-3.172734397402619
-0.08528223549652188,0.5564973836366273,2.466948140326457,-3.045246018112295
0.30246240659280094,1.6671784145295627,7.367169555782445,-3.1879454234632276
0.3219936187761649,1.6723620392589151,7.688188699538866,-3.144476451936643
-0.0903543979681082,1.008031556603153,4.894442344770322,-3.0014715332815864
0.311344413357523,1.6612265701854794,7.451660885600025,-3.010885856724714
0.8658976526438052,2.4034841001062808,10.242155279942686,-3.166991106041431
0.4569878145596035,2.085282293978535,9.364732886628815,-3.100824154710268
-0.8095031169768937,-0.8770618239135991,-2.780479787017863,-2.7668557133510507
-0.08793149437428122,1.1341666337811434,5.155458618784912,-3.017081831747452
-0.34594605478283014,0.5965334452785569,3.023179468728358,-2.9788953434228613
0.6018683328394396,2.0251631473388056,9.469516091547376,-3.1620261559561667
-0.0013190255314255248,0.7481600193018203,3.747488345742844,-2.9502911868367008
-0.07450798556368367,0.49045354335118074,3.1006370004371853,-2.979106636080589
-0.7497017906448497,-0.8890767134732436,-2.733592475269255,-2.7771107939153374
1.5305400725144964,4.5495808274900895,18.699572117192048,-3.380798682944887
0.054098105840332276,0.8666237452012133,4.230645827387016,-3.078425123133722
-0.07582458912697196,0.7296796541327567,3.743766647729421,-2.9666504359067134
-0.7563004853230727,0.23118386816122016,1.9380048488438546,-2.830133582568831
0.0873686544825227,1.5208707480636066,7.1235567938761575,-2.9676169208228886
-0.027824078752006796,1.2517872332018523,5.637736594156375,-3.0720724703917788
0.0641752852190965,1.3289609221396965,6.721984601333066,-2.939428618413802
-0.6958693103382118,-0.0794109673063012,1.111204761433218,-2.887658857873769
-0.8333877938764827,-1.3729076886455036,-4.478225959128326,-2.8058090034555363
0.8466176153224417,2.654057462580168,11.708785593831257,-3.285878350191213
-0.5847419567706162,-0.3752614318035515,-0.7529526093006356,-2.803091118414285
0.26227810884935665,1.0533654762420857,4.749052414155905,-3.1212941731474118
-0.14051536075408083,0.2801262692252751,2.103231045009387,-2.9920698011370566
0.4975575459185014,1.9463428711258155,8.665367263771776,-3.0724423969325936
0.09535379529392041,0.7689090905524967,4.554639496114432,-3.049282031319542
0.046021398665600725,1.02489884680339,5.824618694410685,-3.015384639045091
0.07148527963793154,1.0073411489699737,4.778002543247958,-2.9886597455465536
-0.38545412495841547,0.7143332871554284,3.8947667915309396,-2.8860320297905164
-0.5803483847886869,0.03367212832205313,1.388889832137729,-2.844214814266305
-0.12190848334786447,1.0159709730943969,5.198971341749062,-2.998733724150798
-0.7654129782452739,-0.8562017470898935,-2.3051565384965094,-2.8283081708798274
-1.0597537899508498,-0.7352535952809776,-1.5544320130149418,-2.7132954612688307
0.07220898880475302,1.3227417461837017,6.70772373527288,-3.03236525020721
-0.13682547079719176,0.6980414471482624,3.896362971937206,-2.9530483887101404
0.4878606470828569,1.5410914596750447,7.836010195681833,-3.2179820253589537
0.42212607473362174,1.9617737183489052,9.104484757452603,-3.1068974453320544
0.2582563231406353,1.4248461923163735,6.485397687596727,-3.0378971891136834
0.25092462217367767,1.2985305406400425,6.489554177160956,-3.0295890190569623
-0.3958277829195074,0.2796517190266001,1.9039055227898207,-2.911537322348383
0.23677334067709524,1.3593594201856212,6.481006387344238,-3.0432346372703107
-0.3054389884525309,0.3559421109842178,2.6726418971695227,-2.95382845891317
0.2909300055404667,1.2140808577214481,5.6680279175935055,-3.0020365280858377
1.3777201898204194,3.2878962256508535,14.390499606036917,-3.3614675347763847
-1.2019056434019924,-0.9670777712059508,-2.7994215002115728,-2.6357607111683423
0.3678944859687661,1.3739067357855757,6.144140715165347,-3.097475185601724
0.0363242950793104,0.7246843239413254,3.3634535913467833,-3.067238429712425
-0.3105467550686231,0.1951973954336637,1.2590589038441697,-2.934032802191798
0.37451055232452857,2.001295244061488,8.90796742089709,-3.1435059894446042
-0.6311035283694599,-0.46018891994010147,-1.0234221751927886,-2.8558974870483187
1.0271652973229204,3.0060742086782555,13.528325718572406,-3.3082165118218483
0.530443493693488,1.7867778897741915,8.089698516911714,-3.144018910956818
-0.2772845120621761,0.7903977067648917,3.968670557096134,-2.881496668612055
-0.9639478023643004,-1.5591591142182935,-5.178950191144753,-2.687435347783757
-0.3126708917149788,0.4431823392590718,2.7994281970609483,-2.9525439271439846
0.7155192260711097,3.007617966821641,12.859638953459305,-3.142662970777643
0.9602753569064914,2.836348651263083,12.355235970080365,-3.1640956907216733
-0.1186160384625894,0.485182637270989,2.864965373399033,-3.0285242634200547
0.35582910942277246,1.059588896613608,5.093956772944915,-3.17459895358457
-0.20552536067827082,0.6953900551912258,3.633474382425749,-3.0177185471341574
-0.14417097736889428,0.9870062904672476,5.108347742056985,-2.966341050880373
-0.43721516273760896,0.4631026105457396,2.6651087216242964,-2.9994543216170255
0.699353814639989,2.8413159023340233,11.921001320807038,-3.1174512933509213
-0.35401257376311046,0.5225975844691452,3.049993218880008,-3.023181645258064
0.1978372120922938,0.9084355441834111,4.606664054258347,-3.049939063718074
0.0869740869142873,1.5359020150660831,6.931837773101136,-3.0057170875800967
1.309392666578889,3.365203936810423,15.193354433563476,-3.2927590804663445
0.016155622495838077,0.9103665562932185,4.867967116962758,-2.947578854997443
-0.25227713671441104,0.7117936892649142,3.780161817887484,-2.854891661806946
-0.36514155236667856,0.37213331517150766,2.2684167506125488,-2.8890844857511766
0.4570232264045663,1.6577105498260727,7.240571193864995,-3.1439459151853137
1.0114027124063656,3.1336564792298276,13.17913844984556,-3.243422385590271
0.9044868709975308,1.9930371584412736,8.884220516389911,-3.206285811067043
-0.24516148695893453,0.7741081919869433,4.3451066013645026,-2.9266794027768475
0.40597557080712104,1.668290885393902,7.930501424580787,-3.1253718194136133
-0.5197568533624979,0.5554070271503683,3.3140856952272926,-2.8096629072612025
-0.011597520400004033,0.8763984032644173,4.712398184483741,-3.016526001413743
-0.6862507366789018,-0.004809986025067936,1.0567725586454904,-2.8343850783216484
0.02252962024226708,1.3193167258259315,6.451314182123883,-3.047666265099407
-0.5059207283701687,0.22490141553346552,1.8823108339523336,-2.8271480003224556
-0.03364864472366162,1.1729450186821506,5.470329252088637,-2.8818606182315905
0.6630854339503189,2.474973922492711,10.882137940803785,-3.105747923208575
-0.42459574986673027,0.3448317772706113,2.1985363804418165,-2.9475275487452133
-0.20179304495677375,0.8189648806172594,4.369326283571863,-2.9899540662590316
0.4783468195607694,1.8781609111245523,8.196293274988772,-3.1976306292961416
-0.1892390051333354,0.42835629278923254,2.716249331079464,-2.9374288389880485
-0.6017147139787327,-0.350076609778435,0.08128598521314145,-2.825504026426943
-0.20793228450774467,0.49095343855757695,3.57136735781298,-2.981772142958894
0.012765671688626277,1.0861589857954628,5.6325857978907905,-3.030843575202694
0.3091059163577686,1.8462101999980793,8.756247763014231,-3.1724002175480104
-0.897524514300449,-0.771786430641183,-2.348451465596721,-2.781234724465274
0.28418616447778455,1.8536055688376352,8.24165808417038,-3.105874278874273
0.09831276478830414,1.2008476800955008,5.92806443352532,-3.058952761937737
-1.0516849806808535,-0.44944418547072984,-0.20399605969713297,-2.6226417007196883
-0.13398770521089653,0.7547340001330736,4.470693323715415,-2.933122132423886
0.05469401186652737,1.0941219281104693,5.081663114566724,-3.015093988431996
-0.4350888578813132,-0.07020427773636706,0.7809502859490818,-2.8800377907874752
-0.5262967564719169,0.28749640528194415,2.415610606497954,-2.8936129696844697
-0.026555794651809825,1.2638210074874712,6.480377123399323,-2.944916809068212
-0.013047336111464471,1.4512620167202712,6.734217174555782,-3.0104056248277367
-1.0653207315789028,-0.7383981531327481,-1.9890927341323617,-2.7879629105944908
-0.34792090072171494,0.31792160283268467,2.3552516479171577,-2.831484566271063
-0.4067491385341434,-0.16561216327277212,-0.003060522941988608,-2.9376676111940734
-0.6702939475932784,-0.2840461184348728,-0.16418620296387243,-2.7298445235194895
0.42846543228036643,2.1708931469081185,9.877803038081858,-3.061747969122412
0.47107493940427647,1.9203462403007385,8.576371318359218,-3.0837765308206406
-0.7279283379985422,-0.5844216772237318,-0.8037178718498086,-2.866051942021541
-0.0896240628784258,0.7293161843563905,4.071150003213222,-2.9040630790401134
0.2161421554432499,1.8153245776339633,7.846108192633566,-2.934465241728133
0.495513166391092,1.885703138723758,8.375536897451274,-3.1745820843089976
0.4361721988941804,2.078914808854763,8.736789730465805,-3.1131271016596123
-0.1777862582345605,0.917115367306818,4.615912627219319,-3.000392609442826
0.043587972542246466,1.2637950494721792,5.7721205696457805,-3.028129141943248
0.5467729493372462,1.9016711599775187,8.620917396072507,-3.1452282608069786
-0.2065951025870009,0.5044552327327897,2.952766026644402,-2.8835959023236684
-0.46002563740806424,-0.3964544714041636,-0.4655692991532155,-2.956201900361711
0.563617040243008,2.013444925359012,9.479154907957655,-3.1049197470369974
-0.5230036547004897,-0.5655568175661942,-0.8756946701862445,-2.8312873418786597
-0.8624613467241206,-0.41567738697217643,-0.1718698144345967,-2.830212459033906
0.14475896129948357,0.9046705110785584,4.587172426942274,-3.0349938957227174
0.3583201973188265,1.395887087767424,6.495061884540027,-3.118257552242782
0.6089542763586067,2.129771531634828,9.289840758501935,-3.1461261515123793
0.33210421992663286,1.5037230801900279,6.828268471884533,-2.99053605052855
0.39411424840423637,2.37277954821703,10.61794783581659,-3.142134865402432
-0.5591758653755531,0.23596489275497756,1.5531093000197762,-2.845353479712535
0.19018238244273708,1.3086472985493278,6.123214581753963,-3.093576927242435
0.2874714672714214,2.043225842421247,8.791918763756383,-3.0355697625436275
-0.3055506597584621,0.5219369842441168,3.096844001562655,-2.9075334028287636
0.0036275898581466823,0.9977400324333188,4.683676967232423,-2.971149380849077
0.5824913313099613,1.8901436666222784,8.146201091212872,-3.1720182338932723
0.44001005416311384,1.699461275204863,7.760513529881002,-3.1670560858136207
0.6006918833565803,2.8568543472733086,11.962583541929332,-3.2296362673593264
-0.2607747777073358,0.6199609566420679,3.556914880792471,-2.9343350095613334
0.7643853680152509,2.4574735118263393,10.6766887829313,-3.1642399225553457
-0.2714396883610775,0.4803562430491733,2.9519572394627693,-2.912382467377343
-0.7294902801017348,-0.41754603271345914,-1.2302635099951473,-2.780825092375436
-0.060878459237274,0.862748205505502,4.850783984059802,-3.0117272650302853
-0.04866572461658909,0.1650130920502264,1.311787332009946,-2.9926105820238824
-0.4252074674062987,0.40410069213543826,3.153113468102636,-3.0109867546234317
0.19413913303993136,1.922937985729314,8.561734555538969,-3.055359583732975
1.2187212714580353,3.523468702370567,15.484316455714877,-3.2176443687651646
0.2508898660840801,1.636927753775264,7.833884463148961,-3.0534396436018616
0.4309525106630499,1.6147382318160666,7.3237027341347725,-3.007649152189754
0.36873567323117995,1.622815379311186,7.6985034519281355,-3.070440642182425
-0.2983566659635541,0.5171133561982382,2.972472301582838,-2.8755060710551725
-0.522430385575863,0.008187970435539337,0.9634016158837112,-2.8337726734541664
-0.07362308501104271,0.800289726933092,4.4239616492204465,-2.9399139296660306
0.006444456252134591,1.3286329041204803,5.848014924888495,-2.985215296409969
0.6501313277720012,2.3537942118918607,10.237884891238737,-3.1198912294030126
-0.3778385105771352,0.41475355432255046,2.7963881468563776,-2.930939623799288
0.015161727379691611,0.8722155896939445,4.761421145593843,-2.9367289402912493
-0.0008414367829158579,1.2582848152829316,6.0847250502006665,-2.921854683877581
-0.1447154560153783,0.4000561500369964,2.3979263923402034,-2.9440758314563866
0.2722852737367308,1.5445850276663062,7.32086090890494,-3.0860699171644357
0.11879074311955361,1.3487226278178208,6.2955205943367485,-3.0900141732409563
0.6879362398343932,2.250782451859881,10.664028620397996,-3.152787260762202
0.07614517061329733,1.1650561496489118,5.715090312582786,-3.0200004361322605
-0.9672678796309097,-0.7297054013221369,-2.4140634758608135,-2.7904830430085936
-0.5079345990941414,0.19387777363383066,1.6293835712504579,-2.922216693691933
-0.2650746938798519,0.4631128331289736,2.583019347551523,-2.98632704192395
-1.2356106534500033,-1.5931305747593747,-5.788889840676618,-2.6880045516858564
-0.5327510715281368,0.06174923194304044,0.8896469252346517,-2.8426480019481764
0.4893484492690355,2.610143421866562,11.38868163828549,-3.096177006906049
-0.7622432103664831,-0.3503813587153727,-0.6515710502536721,-2.649002787539179
0.2526607686445007,2.0142046130759215,9.138261273963497,-3.0267541744776567
-0.6456719393141123,-0.2254517314914346,0.1805928619097763,-2.782955049475426
-0.010865359086622181,1.0746746854490226,5.232466853647978,-2.996997702942863
-0.002176748112011539,0.3212427512228708,2.274204785396506,-3.0689921480377733
0.12855434778075914,1.2073470812474385,6.372862080286172,-3.053233430208196
-0.722099924189047,-0.14752145057473154,0.8623089598599125,-2.729969666140486
0.5036964678697712,2.0903581280381567,9.416092361265806,-3.1672209515792225
-0.2259595403530652,0.523133617895188,3.1501469828598414,-2.939365645575967
-0.4577873011135611,0.10027493077952766,1.5547732952140798,-2.8831117541764155
0.23060485352006352,1.98670302233967,9.065210653267847,-2.9804135877809865
-0.011371663325226152,0.7879476839377144,4.277134039229234,-2.969878293399432
-0.35898000630091365,0.5915311803536332,2.897437884602458,-2.8797350720968735
-0.20513326070223575,1.078204500784463,5.328623125117606,-2.9560031597656566
-1.4255889030911664,-1.6443802586080738,-5.354173849398849,-2.7553874828888327
-0.10004475812891367,0.535143431366103,3.0771326587367747,-2.9945679672806547
-0.21059213734613097,0.7667748569233037,3.8085539467858984,-2.948398073373875
-0.22810786043038583,0.7065382748178688,3.791646833100031,-2.9343403555425542
-0.37929803794658074,0.7019038434753733,3.827863342522389,-2.9392062259925833
0.30724458962777146,1.5680282193267976,6.853959406932873,-3.147170296205567
0.212098863992009,0.7811646259662787,3.9597946419286605,-3.014658750533904
0.14077248071231363,0.9916813151775238,5.181825164801849,-3.051167663826048
-0.5241174670618919,-0.10399665563740021,0.7039326279272223,-2.869384847483585
-0.32722436341841243,0.34991003554937417,2.4848805372651372,-3.0048536476892878
-1.4037785992386178,-1.5654227530998455,-4.801428334363666,-2.66102433959917
0.21146237420283973,1.3944246082677985,6.62291213892429,-3.0170407533959263
0.6646210294091253,2.167544449054221,9.713809016828577,-3.150364201052212
-1.0394829266720134,-1.323425549749926,-3.9425056072588673,-2.760656853747276
0.4956289431276945,1.9442934746126077,8.772954218848815,-3.150801612531272
0.5845798644857654,2.222249711890536,10.03592773478087,-3.1554233905283278
-0.4512708631249053,0.17485626456657138,1.156917596162137,-2.8690961937902637
1.3155881343416747,3.835914023066903,16.496894294741722,-3.311288893896179
-0.4690760433260238,0.1481272699768885,1.488245777939499,-2.854805912451421
-0.23775705472848022,0.073345784242414,1.2690917386672733,-2.8994887022127336
-0.12487306479332037,0.35082308089508685,2.8472926078476433,-2.9631015390010966
0.26276002500324075,1.407915628325343,6.745335428540101,-2.9793854186938313
-0.42062830844481947,0.0522748058451437,1.3298368810372474,-2.8617574941819957
-0.24490636256399423,0.9392807262920495,4.612591013627442,-2.9759475939566866
-0.6727875928169522,-0.6069254656481162,-1.4843387715599659,-2.8150641829497713
0.05623435783667386,1.2742045378652969,6.5049200473812965,-2.9872992956255393
0.671634833118068,2.8262212404740805,12.436744834635372,-3.129916718002948
-0.104362272475973,0.9983397977992718,5.49268149958836,-2.995270943880346
0.34204725436351285,1.974565338316007,8.637547374120633,-3.1831449003420436
-0.17907775752268645,1.0822612989857794,4.876041520906661,-2.8827479978102586
0.754307529883763,2.6400044467922235,11.490842878763672,-3.1935167079928948
0.03563031534954281,1.3180644289794032,6.5632337278309905,-3.1137844177265555
-0.5303207817954845,-0.03399145206705742,0.9369617185379394,-2.881215927159083
0.047667806116909,1.6630003931773643,7.276787489055448,-2.9748238040124595
-0.10740467089079414,0.8998072824190227,4.453485330471768,-3.0266540381825107
-0.11863240184051026,0.5505814395438273,3.382602382100122,-3.0245115792351758
0.19722661369953962,1.1466776352692827,5.880346520081952,-3.0617879150483436
-0.7781952896203378,-0.7032601884493082,-2.0240437986153204,-2.800153301985276
-0.09392320648867955,0.35055891464484534,2.7952054958116848,-3.005574779889383
0.5384459440166929,2.521850097632419,11.296619834919046,-3.1530044306368485
0.6527183793451891,2.7507120940503675,11.794959949901399,-3.1226025102064487
-0.3647774462911874,0.5484921609311296,3.750996871088735,-2.90808536242819
-0.8218714190201335,-0.6246132395542415,-1.6603903046069384,-2.8686660960883557
0.7518710871837909,2.1923444601035356,9.662256479967098,-3.1286180150743723
-0.45514933463428464,-0.07923931949355051,0.9394019557760336,-2.895451508633461
-0.211870010795282,0.7306907540594726,3.8417679877643542,-2.9924568394996847
-0.4112439513284828,0.06120056954608878,1.706094375680765,-2.906583044367117
-0.03987399180874403,0.9197096299956034,5.017586470414541,-3.056257001765356
-0.29693467046636235,0.019825304689667422,1.2011502109197787,-2.925284302356438
0.4202567071842503,1.5451781605175072,7.432618564018447,-3.07764294669133
0.3509202739591094,1.5355615449598052,6.992408925299747,-3.116387917124502
-0.6533590878401597,0.0268283933588363,0.9999758319071521,-2.8520275249103713
-0.7649111040470515,-0.46203893122952855,-1.2567254761630342,-2.8383743619571384
-0.5740480758853921,-0.37311148089287766,-0.3800616463384273,-2.8201960751658612
-0.3284034945904191,0.236451406706064,2.59763515287764,-2.9301119144052126
0.2902137039323708,2.0001636084463903,8.826352223858569,-3.1017110303644717
0.15819731110167393,1.5317066384738693,6.562646966211322,-3.032314186516242
0.7902587179860879,2.2804694910120977,10.338955802246687,-3.2114879227136766
-0.3348185839608431,0.3766905540251093,2.6047769893244683,-2.923284007534214
-0.5438179303224623,-0.045507711972894146,0.9823804471902302,-2.904281393113218
-0.01604101029806085,1.1975557195370137,5.68604690397256,-2.9649385357168554
-0.8722337771556208,-1.0883039449493068,-3.8753491336918398,-2.8021516884323416
0.04420086337688632,0.9504405607757369,4.519398201978169,-3.0258106538213294
-0.29327741585791184,0.7215126485408105,3.3070670051805027,-2.9173232211624827
0.9768579182036355,3.1856487269072864,14.018435836113493,-3.1461379157833242
-0.10685656314621178,0.6098462780749128,3.6095163031835322,-2.9315546534925376
1.010177274173704,3.160377283286185,13.552517703658733,-3.2860902055915298
0.21438087235633085,1.2933250523721633,5.843116864752783,-3.1162844813317605
0.37273907588338,1.8606267922189188,8.352693515513476,-3.0770160800697086
0.21096774968845877,1.6565694431487012,7.110628276053454,-3.082048647231883
-0.770779790083612,-0.7569526095983811,-2.19325968254328,-2.8188078662833025
0.6848864774511422,2.261497020721834,10.71435702626818,-3.1803817467151854
0.39307360292801014,1.8162009433771844,8.323069437342129,-3.103822940696294
0.038511409673382485,0.9298961290847174,5.4338896537891905,-3.020405005714385
-0.6977759617286584,-0.5783721198576774,-1.8603106653133032,-2.8494664703013823
-0.8456060964893259,-0.5835778133991247,-1.3910341091183152,-2.8957636453292848
-0.13379714088712322,1.056417905720334,4.898303545538524,-2.95726302035686
0.4409912424268237,1.707747794356577,7.655557124587413,-3.079295138131573
0.042013926494441876,0.8593112717552108,4.43426695003145,-3.057631304267596
0.16251365649146338,1.0737301651859026,5.158849152025221,-3.004609241616437
0.7554153185057627,2.483606861793362,10.60256876113875,-3.173485785014047
0.4312732621489721,2.2657608660257993,9.900363373414951,-3.1017608113581185
0.3429262937371286,1.5662653655505452,6.974640551636604,-3.0765460203189603
0.34539960752578736,2.087884990326113,9.440903564241793,-3.049364844879015
0.21353777939162932,1.2818408715480238,6.39880420003883,-3.0262049901067063
0.29862796429440525,1.204119644805133,6.173752030347487,-3.1536056764911162
0.2523737438914585,2.016898993649626,9.118941466478292,-2.998331248132729
0.28243039177555185,1.5226224376292365,7.078075439216523,-3.042872258234392
1.7808935177874723,4.845760131875941,19.92729965040228,-3.4948732968907117
-0.053378637620115084,1.1399084648373154,5.5350216549002065,-3.076069569429998
-1.1207342806381955,-1.048049747458798,-3.123605797724182,-2.78031557029114
-0.5381669876709072,-0.1446777591500098,0.3234448493909532,-2.8030604214485257
0.5615197489912752,2.250846455957126,9.65215844123437,-3.1459644955757944
0.19792758020427514,1.323293489697611,6.522643502445354,-3.0101300567933484
-0.14377239185808224,0.29455600755630384,1.9314890298307978,-2.8626168556749203
0.21110683459863278,1.3130831851788296,6.517521821488425,-3.1104961094945063
0.4662784775188566,2.172687520514889,9.93275484331336,-3.176271625341546
0.27454731492340234,1.868535780474458,7.837284138505366,-3.0694999930673363
0.7147678943758702,2.750132895446171,12.25174101842481,-3.1637820574146205
0.9435096016134125,2.8822882679216515,12.470219541197764,-3.197552471883089
0.46258772406228904,2.3056503715046417,9.726033993364933,-3.1620736351028613
-0.029144353867897925,0.6486221858296077,3.4123772205714986,-3.0258897158845914
0.6754860880176674,3.148889605706768,13.889416223846588,-3.099820652254803
-0.3673717846729131,0.2565428741326305,2.0273907604568544,-2.8878990540177902
-0.5832426010223221,-0.13838965407525494,0.25238425415663274,-2.838474292587345
-0.5870905143534361,-0.5343369514597767,-1.1071839804963666,-2.8754661045902656
-0.12548887655255306,0.6080279436929766,3.389652563167168,-2.9028146770396197
-0.5368141639373043,0.13940662146061134,1.1955600924990994,-2.8127236057932645
0.1666037803884379,1.4883969441933047,6.584510790951939,-3.043153864854613
0.32001429820838256,1.210424823716111,5.904269774273725,-3.163235508871661
0.9186167145610519,2.930590386517075,12.91150553443543,-3.1826587695958226
-0.17276360179049913,0.15356900253990058,1.49231734743379,-2.9300848315628074
0.5693508463128651,2.5076278689381306,11.103118835223686,-3.137788912461815
0.1329898248553375,1.6390468107709624,7.321993834677732,-2.974716304444895
0.35287255546435403,1.3963314823758308,7.146751057774511,-3.0654582250543845
0.9317444875862155,2.927634513639609,12.705091733943325,-3.247846987487002
0.4114477845871311,1.3993346920957208,6.046866792740261,-3.0528107551203245
-0.3775268014229531,0.11115596038880571,1.136090277085438,-2.894613063583344
-0.5562426473188116,-0.03703193384152484,0.759229349775794,-2.8148570362281875
-0.7278785633193351,-0.42442413980544563,-0.38735777915463404,-2.8109754360518746
-0.8803722814797498,-0.6674466768745133,-1.4741731904369155,-2.7518693781239265
-0.21687826230230467,0.6204887524919395,3.2838093065287746,-2.871862389048256
0.1058548244969454,1.3209386383506574,5.810645566044136,-2.956613030519823
0.013949432209768459,0.8409658631132647,4.2946929781495164,-3.0302006255464375
-0.3078590348903268,0.3305264251332274,2.117232150985274,-2.8766150398385437
-0.9324816522160676,-0.8529307888268921,-2.47330193091172,-2.7973393747406368
0.650685237617737,2.2483585553173495,9.973470225621305,-3.122927866873101
-0.3497147401797556,1.1125071774034179,5.530464959917154,-2.919199537831022
0.2604132683151408,1.5486556467006676,7.150234138776764,-3.1405227093074446
-0.5131499256014145,-0.440171808973642,-1.4095112720369636,-2.8572346535882795
-0.8101060568337322,-0.9464937825728974,-2.7092514027880807,-2.744943954221617
-0.2331154222655364,0.6076661892487323,3.5598617523578135,-2.911565830322443
0.2806368334922713,1.5250557699329688,6.924727857115075,-3.113318037863556
-0.8466179678747331,-0.7458799856253818,-2.402881854436658,-2.7748771830305707
-0.1582103657884349,0.21544450485209277,2.0214959176147356,-2.967089851550575
-0.061202730436539995,0.4670779662022127,2.7841092246386028,-2.9441119519672205
-0.21092086375166633,0.2422903412942446,1.72247863058603,-2.895561592672351
-0.6246699844450607,-0.5433923662780278,-1.1410130876299154,-2.90857691527093
-0.07460070279993099,0.4498026304413192,3.1138662432654964,-2.9764500793179476
-0.3511803649709033,0.5074500133895359,2.8768549504337133,-2.9573013248188214
-0.7282149725372431,-0.4042725523242159,-0.6946137366110984,-2.8080171271931538
0.5874026858705899,2.4311666274229022,10.627118937687976,-3.216184112502076
0.4905883482088944,2.383273568535789,10.158280348297486,-3.125708461706467
-0.3189056755977479,0.4340624696355908,2.7080341680990934,-2.906104479000745
-0.2970323140323465,0.17095262917466336,2.171251698527068,-3.040134144175052
-0.049329646908539276,1.1410753813999033,5.030716067634522,-3.0010702259864894
0.42584828228188987,1.4498578693347566,6.72972268639878,-3.1813145958163243
0.6572735763269653,2.1483141228688467,9.833637805231131,-3.122814818027796
-0.7348011405531839,-0.5373746833208983,-1.4991125955571811,-2.91341783329938
0.4754359860417259,2.0073141577977456,9.085744725483277,-3.1365309510582033
0.058941229616103284,1.4733054506182228,7.156775314268815,-2.949036665281868
-0.08570138046294404,0.5645744575925624,2.8049916857536106,-3.0309037198013757
-0.6032082211540314,-0.6113382939233647,-0.9812743449969765,-2.8858995058591868
-0.07935810676293055,1.302255604950521,6.172618939590998,-2.983915558756048
-0.06061425115392016,1.1816913531713642,5.596476323965926,-2.9821928164604086
-0.1747663716821944,1.5521379546916796,6.750848101049599,-3.0724841836480503
-0.08557550082935315,0.36795397973101895,2.2756783090606145,-2.991698437635119
0.5357229836464861,2.1172902279711585,8.944658624428678,-3.099248958181483
0.1562940870291115,0.8742291598190919,3.8658865118735424,-2.9315078045569405
0.4800483507422271,2.4536859588406315,10.864604265851243,-3.15810555797289
-0.7145991360297015,-0.9871143273843103,-2.9148074117104783,-2.8361611834395593
-0.17801312979066738,0.35733871337650236,1.9251307332255663,-2.9351787778002114
-0.24850145950790767,0.5917679069041123,3.4246881343434334,-2.9786320831900257
0.28382722830657114,1.6092931005600064,7.044469817091331,-2.9968669519166884
0.11899545759807652,1.2267410231768499,5.950679575629244,-3.03153623241621
0.3826233071391763,1.900772650210457,8.7527871613245,-3.0846408728230066
0.8030490424679986,2.922075061619398,12.052714814657838,-3.1739421909535497
0.11407668352032091,1.3564897235038145,6.412984057682214,-3.1140768536571275
-0.01694180353927659,0.844836552997252,4.567810355510884,-2.9820199687677866
-0.12892506428374736,0.49259859835348874,2.622442704859277,-2.9993090941285554
-0.872459932814299,-0.6548056053246509,-1.7256153060917585,-2.8254266552419223
-0.6250509282768443,-0.11510559709801166,0.7792711892813858,-2.820780285710072
-0.8108127747195945,-0.44038396265094837,-0.8756946998602422,-2.7408392597531446
-0.2692971303393033,0.37082505274981803,2.7905779735793086,-2.932722954614073
-0.1965596205202493,0.0921788420740074,1.794682289907736,-2.8740394428818306
0.8639403534377192,2.9154974266429035,13.072032227090572,-3.227755243162697
0.05006963549626039,0.9457699286431631,4.621720972268828,-3.098622557504991
0.07636454140508081,1.1984634101549059,5.471742985320266,-3.077351333910353
-0.3756359984200498,0.269702033223803,2.2601438859839513,-2.8298103457109143
-0.07087650887045574,0.45464165190567946,2.7732865717634927,-2.8931710226766705
-1.1033012973044494,-1.2142916394644847,-3.8909257586868,-2.706027313712656
0.32024967047955744,1.7422487845077785,8.545583370920047,-3.110899337845737
-0.20604987137528072,0.8306787497853865,4.2723538503833,-2.963815709157182
-0.6083836515663813,-0.7817128037945769,-2.3439003145159605,-2.850060699391416
-0.08536156844177024,0.3662459766980135,1.4900545867578847,-2.977945981688083
0.3332591163404166,1.4961240650901597,6.654556222784276,-3.0554163702215664
0.38617443993070383,1.6780538830187306,7.618529505846502,-3.0793864320026443
0.8985421068204564,2.2951168807757396,10.449079595936261,-3.284230110159553
-0.061168985928363305,0.6822784399855439,4.144718344068584,-3.041107611658911
-0.5704779636092056,-0.5292661889025488,-1.0898104628427039,-2.830198858917773
0.17374908319773447,1.0028951520911125,4.887813492069766,-3.06342773695621
0.4889224540413616,1.991217399066836,8.805930456983756,-3.1262607407471417
0.24576246413065803,1.3208913438438468,6.390989184167655,-3.0605999145220326
0.06664542322067901,0.7731911925674307,3.856752912590756,-3.043754737715757
0.36678641798601647,1.9628996329231223,9.109786702378445,-3.0850979930426536

==> expres/rca_F1.csv <==
strength,AE_RECREALISTIC_mean,AE_SHAP_REALISTIC_mean,CALI_LEARN_mean,CALI_LEARN_100_mean,CALI_TRUE_mean,CALI_TRUE_100_mean,SCM_RESID_REALISTIC_mean,SCORE_ORDER_REALISTIC_mean,SMOOTH_TRAVERSALREALISTIC_mean,AE_RECREALISTIC_ci_low,AE_SHAP_REALISTIC_ci_low,CALI_LEARN_ci_low,CALI_LEARN_100_ci_low,CALI_TRUE_ci_low,CALI_TRUE_100_ci_low,SCM_RESID_REALISTIC_ci_low,SCORE_ORDER_REALISTIC_ci_low,SMOOTH_TRAVERSALREALISTIC_ci_low,AE_RECREALISTIC_ci_high,AE_SHAP_REALISTIC_ci_high,CALI_LEARN_ci_high,CALI_LEARN_100_ci_high,CALI_TRUE_ci_high,CALI_TRUE_100_ci_high,SCM_RESID_REALISTIC_ci_high,SCORE_ORDER_REALISTIC_ci_high,SMOOTH_TRAVERSALREALISTIC_ci_high
3,0.4308247892458419,0.4599316473000683,0.5341072720271972,0.534048532140422,0.5588890435336624,0.5607590977958168,0.48401572112098423,0.4211316456439314,0.4216989914578157,0.4097483481711967,0.4388034407285714,0.5082698855822818,0.5081664934266154,0.5346670328147868,0.536267924575943,0.4647552051477964,0.4009918052837107,0.39995105154885663,0.45190123032048707,0.4810598538715652,0.5599446584721126,0.5599305708542287,0.5831110542525381,0.5852502710156906,0.5032762370941721,0.4412714860041521,0.44344693136677477
4,0.6001913875598086,0.6281123262702211,0.7929027308545479,0.7949711137070168,0.8195096644182994,0.8203059368649777,0.6545910230120756,0.5908712683676368,0.6065884648222032,0.5752586986070527,0.6030008343420393,0.7778691112254771,0.7793066133499003,0.8060484605767821,0.8072008598379491,0.631074751215629,0.564864764466144,0.5773355514247658,0.6251240765125645,0.6532238181984028,0.8079363504836187,0.8106356140641333,0.8329708682598167,0.8334110138920062,0.6781072948085223,0.6168777722691297,0.6358413782196406
5,0.6786853497379813,0.7225860104807473,0.8600627865477832,0.8615605216977684,0.8968905037705351,0.8979173016572733,0.7161540214171793,0.6410522587065749,0.7211849540722757,0.6434681238010828,0.6900805144099222,0.8073643563581662,0.8093989922474021,0.8618042477500023,0.8630795788805448,0.6841345245344573,0.6043148160136519,0.6801305613022928,0.7139025756748799,0.7550915065515724,0.9127612167374003,0.9137220511481348,0.931976759791068,0.9327550244340019,0.7481735182999013,0.6777897013994979,0.7622393468422586


==> expres/rca_cc_F1.csv <==
strength,AE_SHAP_REALISTIC_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_REALISTIC_mean,SCORE_ORDER_REALISTIC_mean,SMOOTH_TRAVERSAL_REALISTIC_mean,AE_SHAP_REALISTIC_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_REALISTIC_ci_low,SCORE_ORDER_REALISTIC_ci_low,SMOOTH_TRAVERSAL_REALISTIC_ci_low,AE_SHAP_REALISTIC_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_REALISTIC_ci_high,SCORE_ORDER_REALISTIC_ci_high,SMOOTH_TRAVERSAL_REALISTIC_ci_high
1,0.5865044479330195,0.7545142641501763,0.7431488967303269,0.5824018838304552,0.4586894930860449,0.4529710475800421,0.5478295647687331,0.7412495948977836,0.7368583394802787,0.5552927460399929,0.43776552086924675,0.42461071831686753,0.6251793310973058,0.767778933402569,0.7494394539803751,0.6095110216209175,0.47961346530284305,0.48133137684321664
2,0.685766614338043,0.7663878587250995,0.7369766911147113,0.5701255886970172,0.4784341231960279,0.510948572638857,0.6709208014904469,0.7378263015575255,0.7213567256985979,0.5459855937573523,0.4429796467965296,0.47871494039934626,0.7006124271856391,0.7949494158926735,0.7525966565308247,0.5942655836366821,0.5138885995955261,0.5431822048783677


==> expres/rca_cc_top_3_recall.csv <==
strength,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.9154755658477871,0.8356656296145903,0.9220246078262611,0.8924504066019889,0.8541869128997588,0.664345680274617,0.9091105807880774,0.8103958765243281,0.9107727481840924,0.8763720068044452,0.8337673434846647,0.6439829211199236,0.9218405509074968,0.8609353827048526,0.9332764674684297,0.9085288063995327,0.8746064823148528,0.6847084394293105
2,0.9666196573602281,0.8694112664803532,0.9300478232695409,0.9392459847946337,0.9086433270444166,0.7639331190944763,0.9574673965087879,0.8499018539291092,0.9125408642348647,0.923856992778905,0.8721101894350068,0.7162518503684558,0.9757719182116684,0.8889206790315971,0.9475547823042172,0.9546349768103625,0.9451764646538264,0.8116143878204967


==> expres/rca_cc_top_5_recall.csv <==
strength,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.9323994455972244,0.8425261310688759,0.9230555356613126,0.9373847653605993,0.9239595067095182,0.7112151586635251,0.9211997188908464,0.8188717356063396,0.912987560301917,0.9222486736539905,0.9092164837515441,0.6831017079180218,0.9435991723036025,0.8661805265314121,0.9331235110207082,0.9525208570672081,0.9387025296674923,0.7393286094090284
2,0.9783035059494336,0.8798292394384359,0.9363147820393785,0.9651597257783555,0.9719167993012556,0.8296999619760594,0.9692264406509388,0.8535363228443555,0.9215889512817909,0.9567801969039078,0.9651587019445212,0.801824977889759,0.9873805712479284,0.9061221560325163,0.9510406127969661,0.9735392546528032,0.97867489665799,0.8575749460623598


==> expres/rca_cc_top_k_recall.csv <==
,option,AE_REC_mean,AE_SHAP_mean,BASELINE_mean,BASELINE_LEARN_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,BASELINE_ci_low,BASELINE_LEARN_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,BASELINE_ci_high,BASELINE_LEARN_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high,strength
0,option,0.26924546288377,0.2790876430656033,0.2120253125197781,0.2383058071320086,0.2383058071320086,0.2120253125197781,0.2601053125072812,0.2396479600169222,0.1868993150048202,0.2577044300253359,0.2587521328315385,0.1933209295960933,0.2216865983898996,0.2216865983898996,0.1933209295960933,0.2416346067792552,0.225618755412073,0.1727692669402579,0.2807864957422041,0.2994231532996681,0.2307296954434628,0.2549250158741175,0.2549250158741175,0.2307296954434628,0.2785760182353072,0.2536771646217713,0.2010293630693825,1
0,,,0.8295363605629389,,,0.8010263434051913,0.8919992356541748,0.7954914558964508,0.67568130932286,0.5940942336016609,,0.8130526202473299,,,0.7770357879759893,0.8780854006961334,0.7712581165087465,0.6545128981188981,0.5742247325004046,,0.8460201008785478,,,0.8250168988343933,0.9059130706122164,0.819724795284155,0.6968497205268218,0.6139637347029172,2
1,,,0.9207233142325736,,,0.8160182523428954,0.9147622689582308,0.8320383942935965,0.7607408137702467,0.6527882646316467,,0.9137038118598296,,,0.7880783658549066,0.8781964771242562,0.802471041678884,0.7391927358054416,0.62201716677956,,0.9277428166053177,,,0.8439581388308841,0.9513280607922052,0.861605746908309,0.7822888917350518,0.6835593624837335,3

==> expres/rca_cc_total_ap.csv <==
strength,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.8783988551429669,0.8316803385951186,0.9132787338304615,0.8576802696941167,0.757915952887596,0.6575853390797936,0.8709616910806317,0.8104052817163245,0.901874283116252,0.8394026806814121,0.7366066799180541,0.6384398521028258,0.8858360192053021,0.8529553954739126,0.9246831845446711,0.8759578587068213,0.7792252258571378,0.6767308260567613
2,0.9460675939149702,0.8545340041837978,0.9305532257917232,0.8882390718936988,0.8196133396798349,0.7326292459333151,0.9401687634989653,0.8326704590137148,0.9067540878624589,0.869340136958739,0.8070244101983594,0.7042964317670335,0.9519664243309751,0.8763975493538807,0.9543523637209874,0.9071380068286585,0.8322022691613103,0.7609620600995968


==> expres/rca_cc_total_auc.csv <==
strength,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.9606513842598357,0.895470701128852,0.9549689289091365,0.948558615442289,0.9443086853415839,0.79113714457875,0.955861189281225,0.8791443917286615,0.9468519246587116,0.9386385308328346,0.9396587175903138,0.77711620047554,0.9654415792384463,0.9117970105290424,0.9630859331595615,0.9584787000517435,0.9489586530928539,0.8051580886819599
2,0.983527207247343,0.9200930662197766,0.9660547486315851,0.9653795163525904,0.9692507457801618,0.880189866491204,0.9782350020882278,0.9006849080877763,0.9583959940295541,0.9592447878548057,0.9660347744185704,0.8631881106290817,0.9888194124064582,0.9395012243517769,0.9737135032336162,0.9715142448503752,0.9724667171417531,0.8971916223533263


==> expres/rca_confounding_top_k_recall.csv <==
hidden,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
0.1,0.7130466635836659,0.7791006856339544,0.8198241825680916,0.8340037234086584,0.7911721347739767,0.7655442038522423,0.7399533565742706,0.6949327266227858,0.7608624973763138,0.8011826760283375,0.8197840911551478,0.7776336964686401,0.7525412449974397,0.7241787151794153,0.7311606005445459,0.797338873891595,0.8384656891078458,0.8482233556621689,0.8047105730793134,0.7785471627070449,0.7557279979691259
0.25,0.7131102136495144,0.783526635785497,0.8277638182107925,0.8331484603688816,0.7940973457950755,0.7717936960515133,0.7403029145335334,0.6901618243176313,0.7646092070622029,0.8079916033665288,0.8158506197332714,0.7760533643862361,0.753313314874219,0.7249325242088374,0.7360586029813976,0.802444064508791,0.8475360330550562,0.8504463010044917,0.812141327203915,0.7902740772288075,0.7556733048582294
0.5,0.7216247607522221,0.7946449828008646,0.8083379872119559,0.8238941218944694,0.8091426223225486,0.7842716077807499,0.7392467853202122,0.6993508722955267,0.7752294369165523,0.7847059207162809,0.8065139626016614,0.7940627191855348,0.7671678497166755,0.7229152582297925,0.7438986492089176,0.8140605286851769,0.831970053707631,0.8412742811872774,0.8242225254595624,0.8013753658448243,0.7555783124106318


==> expres/rca_correlated_measurement_top_k_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.6480679901995172,0.717203601651428,0.7364315408219206,0.7760196451352244,0.7088733731900155,0.7328149496335212,0.6906212991615546,0.5998800220622722,0.6710917087510773,0.7030401441052221,0.7286047139386327,0.6610576616835874,0.6975768022787233,0.6650823101541069,0.6962559583367622,0.7633154945517788,0.7698229375386192,0.823434576331816,0.7566890846964437,0.7680530969883191,0.7161602881690022
4,0.7282110871208873,0.7988196939817449,0.8220771593150055,0.8587583630179875,0.7931521725009678,0.8109932082550619,0.7923818394872155,0.6854981751025812,0.7540579094264388,0.7796541075399901,0.8173390530642899,0.7368723198102282,0.7607274465003309,0.7589256661371819,0.7709239991391935,0.843581478537051,0.8645002110900208,0.900177672971685,0.8494320251917075,0.861258970009793,0.8258380128372491
5,0.7686835472966829,0.8144945944049947,0.8228819577061882,0.8740783077278833,0.789633664086635,0.8043188378685249,0.8250051314828817,0.7379156904083558,0.7775387908031381,0.7766781006578013,0.83554602518963,0.7375671158992523,0.7519870570254994,0.796478892868363,0.7994514041850099,0.8514503980068513,0.8690858147545751,0.9126105902661367,0.8417002122740178,0.8566506187115503,0.8535313700974003


==> expres/rca_dag_misspecification_add_top_k_recall.csv <==
add,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
0.1,0.734378498819533,0.7974501128619902,0.8283042135817695,0.8363137115758343,0.7847720343827456,0.7628234879644941,0.7312249858861172,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.8268157907952246,0.772723167420688,0.749189839056124,0.7138262860736565,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8458116323564441,0.7968209013448031,0.7764571368728641,0.7486236856985778
0.3,0.734378498819533,0.7974501128619902,0.8283042135817695,0.8115734496124372,0.7648157661751649,0.7628234879644941,0.7235772799065661,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.7981224086941405,0.7499854916558071,0.749189839056124,0.7047738142859099,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8250244905307338,0.7796460406945227,0.7764571368728641,0.7423807455272222
0.5,0.734378498819533,0.7974501128619902,0.8283042135817695,0.8040326903661976,0.7555907901298758,0.7628234879644941,0.7195026135160233,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.7915407708012209,0.7398200526442841,0.749189839056124,0.7004550000561711,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8165246099311744,0.7713615276154676,0.7764571368728641,0.7385502269758755


==> expres/rca_dag_misspecification_remove_top_k_recall.csv <==
remove,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
0.1,0.734378498819533,0.7974501128619902,0.8283042135817695,0.8343222184572708,0.7932913393740658,0.7628234879644941,0.73922234703717,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.8231564709381194,0.7824157262548037,0.749189839056124,0.7218619954420241,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8454879659764223,0.8041669524933279,0.7764571368728641,0.756582698632316
0.3,0.734378498819533,0.7974501128619902,0.8283042135817695,0.8140712196435185,0.7780637199778943,0.7628234879644941,0.7387764291270654,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.8037387623296641,0.7647902466534174,0.749189839056124,0.7224337233703769,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8244036769573728,0.7913371933023711,0.7764571368728641,0.7551191348837539
0.5,0.734378498819533,0.7974501128619902,0.8283042135817695,0.7995042657087394,0.7724847071278161,0.7628234879644941,0.7351632442139178,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.7884611323987074,0.7589862093146237,0.749189839056124,0.7168136779492562,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8105473990187715,0.7859832049410086,0.7764571368728641,0.7535128104785793


==> expres/rca_dag_misspecification_top_k_recall.csv <==
reverse,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
0.1,0.734378498819533,0.7974501128619902,0.8283042135817695,0.8134512577551222,0.7636147193987199,0.7628234879644941,0.720009371066216,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.8008861169202155,0.7483869846640375,0.749189839056124,0.7031894745178989,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.8260163985900288,0.7788424541334024,0.7764571368728641,0.736829267614533
0.3,0.734378498819533,0.7974501128619902,0.8283042135817695,0.7692135532171316,0.7244485594178012,0.7628234879644941,0.6998485807573804,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.7537364677528002,0.7053757584959511,0.749189839056124,0.6831335862161106,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.7846906386814629,0.7435213603396512,0.7764571368728641,0.7165635752986502
0.5,0.734378498819533,0.7974501128619902,0.8283042135817695,0.7313402176686048,0.6936588784940392,0.7628234879644941,0.680847166880526,0.7180009803964538,0.7875847403790519,0.8165940337806366,0.7118186343616968,0.6691995418495023,0.749189839056124,0.6652597193402628,0.7507560172426122,0.8073154853449285,0.8400143933829025,0.7508618009755128,0.7181182151385761,0.7764571368728641,0.6964346144207892


==> expres/rca_edge_prob_sensitivity_top_k_recall.csv <==
edge_prob,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_NEW_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.6922360428100104,0.7689274865273508,0.8127776957666303,0.814816857545763,0.834349026154124,0.8220704237766416,0.7928821266012168,0.7657120198077634,0.7646296284208921,0.6772685799328009,0.7536558921403456,0.7983952733669937,0.8006135763852021,0.8231008695478308,0.8081936604583424,0.7806243780533701,0.7511821335533138,0.7492616811111782,0.7072035056872199,0.784199080914356,0.8271601181662669,0.829020138706324,0.8455971827604172,0.8359471870949409,0.8051398751490635,0.780241906062213,0.779997575730606
2,0.7297860007582991,0.786016372265997,0.8095434942632895,0.8195419612843337,0.8311006263887144,0.8249100583089323,0.7872347550524134,0.7533420292874646,0.7351672297219016,0.7121074689191977,0.7704043805580783,0.7975349598523401,0.8074670521798617,0.816332533171194,0.8103104449945908,0.7739396449791021,0.7390751520875702,0.7166425507285854,0.7474645325974005,0.8016283639739157,0.8215520286742389,0.8316168703888056,0.8458687196062348,0.8395096716232737,0.8005298651257247,0.767608906487359,0.7536919087152179
3,0.7440401329400613,0.7952580373187126,0.8215413611396496,0.8322692326199463,0.8494108607081194,0.8379343400754351,0.8042583316466729,0.7730151511169114,0.7236340255503826,0.7260838099764427,0.7818749392494613,0.8087990878110627,0.8194189130156724,0.8391208206425489,0.8269898516161295,0.7893156351257861,0.7608054815787852,0.7064866084679285,0.7619964559036799,0.8086411353879639,0.8342836344682365,0.8451195522242203,0.85970090077369,0.8488788285347407,0.8192010281675598,0.7852248206550376,0.7407814426328366


==> expres/rca_feature_sensitivity_run_time.csv <==
D,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_NEW_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,1.856295765005052,15.320753845386207,156.9346342207864,23.52251099795103,10.76019108388573,137.23243168657646,2.886927669122815,1.2039630269631743,1.2192241156473755,1.8488290540325232,15.251797666801245,137.76063844739394,22.377396882180946,9.603183049282,126.74020168111056,2.518754228105485,1.199608566385552,1.2140681811394893,1.8637624759775808,15.389710023971169,176.10862999417884,24.667625113721115,11.917199118489458,147.72466169204236,3.255101110140145,1.2083174875407965,1.2243800501552617
2,1.881625905400142,61.4703557067085,1477.902348425146,218.87263935226946,130.73074740115553,1896.8836860351264,27.02363463365473,1.249167185043916,1.2602455329149962,1.874075456564845,44.73007276121339,1246.132542602515,146.72442933980057,104.4765232423496,1786.7334462144509,23.57795392480098,1.240717559065783,1.2533585541145413,1.8891763542354392,78.21063865220361,1709.6721542477771,291.02084936473835,156.98497155996145,2007.033925855802,30.46931534250848,1.2576168110220491,1.267132511715451
3,1.838880209857598,42.18927260590717,8933.619304337166,677.4325029222294,757.2508462891914,14543.761812771485,278.83937357449906,1.277210994111374,1.264672572677955,1.8322482873039803,41.587944266241166,7678.866449533907,631.16744486566,704.3059221454845,14151.165907805558,242.5206661264405,1.2688922169447387,1.2584137206109285,1.8455121324112158,42.790600945573175,10188.372159140425,723.697560978799,810.1957704328983,14936.357717737412,315.1580810225576,1.2855297712780094,1.2709314247449817


==> expres/rca_feature_sensitivity_top_k_recall.csv <==
D,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_NEW_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.683158924911911,0.8332222755753473,0.8605556256603609,0.8660701098211302,0.8873167280818295,0.8857853849589157,0.8636266896164532,0.8381764404914094,0.837887774749043,0.6672316526616876,0.8214399669886001,0.8456451148144883,0.8501201470710849,0.8745129806168868,0.8753762749568441,0.8405144063760106,0.8248156945770392,0.8269867721673293,0.6990861971621344,0.8450045841620946,0.8754661365062335,0.8820200725711755,0.9001204755467722,0.8961944949609872,0.8867389728568957,0.8515371864057796,0.8487887773307566
2,0.7173137213430336,0.7931028195262597,0.8126578413005093,0.8181447130517991,0.8415967291861868,0.8314477170494795,0.7943889218318049,0.7590157468398742,0.7379517199175577,0.7030249528395678,0.7801024160440961,0.7985428688614131,0.8017814707828845,0.830137573449269,0.8193086495590551,0.7834272009430884,0.7473406640621064,0.7253480342915749,0.7316024898464994,0.8061032230084233,0.8267728137396055,0.8345079553207138,0.8530558849231046,0.8435867845399039,0.8053506427205214,0.7706908296176419,0.7505554055435405
3,0.7062481435612314,0.7306444626745406,0.780086630148194,0.788444019989978,0.8091596687185445,0.8052876066853651,0.7744114791842759,0.7063559687596703,0.6514496509598893,0.6881808018416592,0.7136966470401898,0.7646262830835482,0.7694802016482488,0.7925350278780512,0.791269192895818,0.7593174577321504,0.693028564065894,0.6319517068211192,0.7243154852808037,0.7475922783088915,0.7955469772128398,0.8074078383317073,0.8257843095590378,0.8193060204749123,0.7895055006364013,0.7196833734534467,0.6709475950986593


==> expres/rca_heteroscedasticity_top_k_recall.csv <==
hetero,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
0.0,0.711177009906211,0.7672067722992866,0.7739747891865142,0.8101380061281904,0.7676954863428207,0.7382874165522687,0.7031298142262148,0.6699717353429562,0.7444284166493885,0.7598817415440146,0.784228155103559,0.7454588237861156,0.7120315105837421,0.6803032280117859,0.7523822844694659,0.7899851279491846,0.7880678368290138,0.8360478571528218,0.7899321488995258,0.7645433225207953,0.7259564004406437
0.25,0.7049787843495974,0.75275950678192,0.8045158147471263,0.8115400421979102,0.7931714801890719,0.7477700628143613,0.6769358575415751,0.6749244837918091,0.7371830122244676,0.78983297173948,0.788015092232438,0.7712179245409663,0.7364720821798629,0.6441443647480105,0.7350330849073856,0.7683360013393725,0.8191986577547726,0.8350649921633824,0.8151250358371775,0.7590680434488597,0.7097273503351398
0.5,0.7116096828290907,0.7695049852053915,0.7994427349529355,0.8126485105939029,0.7998947827335445,0.7553244370839172,0.6694340384737604,0.6838258942359302,0.7452425879688711,0.777460610953162,0.7908807873794215,0.7795673524426799,0.7316167734779223,0.6413656438954497,0.7393934714222511,0.7937673824419118,0.821424858952709,0.8344162338083843,0.8202222130244091,0.779032100689912,0.697502433052071
0.75,0.7300726099269615,0.7734245083783462,0.7978885310205223,0.8121656960193713,0.7975833315416526,0.7655266409995322,0.6699664916884898,0.7034190028789437,0.7606166078547252,0.7793518928040662,0.7900507247646529,0.763656525718538,0.7454319591593993,0.6374799512433778,0.7567262169749794,0.7862324089019672,0.8164251692369783,0.8342806672740897,0.8315101373647672,0.785621322839665,0.7024530321336018
1.0,0.7206069932339437,0.7864014542365748,0.802199077266845,0.8155634721350072,0.8073337396516879,0.7722679732438515,0.678283027427844,0.697311966148458,0.7651170229686187,0.7799338063982284,0.7920621646268973,0.7753670636249371,0.7590924994251177,0.642087965010984,0.7439020203194294,0.8076858855045309,0.8244643481354617,0.8390647796431172,0.8393004156784386,0.7854434470625854,0.714478089844704


==> expres/rca_only_meas_top_k_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_NEW_mean,CALI_LEARN_R_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_R_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_R_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.7950528902328537,0.8464536771251497,0.8327173899886382,0.8432772172286995,0.8419839887748092,0.8354106104740492,0.7621921263088071,0.810425639739992,0.7450371697236998,0.7793564913553199,0.8332865854655448,0.8194142351628029,0.8276793963640005,0.8281183661401044,0.8219349134333652,0.7452015569882731,0.7985986012716545,0.730368395482754,0.8107492891103876,0.8596207687847547,0.8460205448144735,0.8588750380933986,0.855849611409514,0.8488863075147332,0.7791826956293411,0.8222526782083296,0.7597059439646456
4,0.9374087936648072,0.9625606807505369,0.9603439337393039,0.9618209294904458,0.9639500891910922,0.960086420376204,0.8600000862810345,0.9447857514367065,0.8903854333019126,0.9290556902537654,0.9560602921640494,0.9528232231339192,0.9547199148726364,0.9576681415088542,0.9530619419828174,0.8431443296299249,0.93768019542319,0.8811981223217642,0.945761897075849,0.9690610693370244,0.9678646443446887,0.9689219441082553,0.9702320368733302,0.9671108987695906,0.8768558429321441,0.951891307450223,0.8995727442820609
5,0.9842754881933045,0.9926083916422396,0.9929768719132017,0.993228270653501,0.9925597286879485,0.9914827515545683,0.893194398515873,0.9805440424982146,0.9461981683483695,0.9803183915788685,0.9905159012844446,0.9905468160956843,0.9904051967104329,0.9898072153912849,0.988339617444703,0.8750375627911915,0.9763995757749626,0.9409407831088242,0.9882325848077405,0.9947008820000346,0.9954069277307191,0.9960513445965692,0.9953122419846121,0.9946258856644337,0.9113512342405545,0.9846885092214666,0.9514555535879147


==> expres/rca_only_mech_top_k_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.6390408645466954,0.6991999954563264,0.7860723521549179,0.7938577919382412,0.8482491929845597,0.8355924594276077,0.8381432549542064,0.6962990087395917,0.7366471584165742,0.6192233714974209,0.6832482039832178,0.7645973878839972,0.7743841466358882,0.8374361243233994,0.8265519903110583,0.827712744227052,0.6822359607063685,0.7190952847777623,0.6588583575959699,0.7151517869294349,0.8075473164258385,0.8133314372405943,0.85906226164572,0.8446329285441572,0.8485737656813608,0.7103620567728149,0.7541990320553862
4,0.7468651775130906,0.7886670903239693,0.8873823973602167,0.9141630372507812,0.9613791158036245,0.9604308734142725,0.949498203445863,0.7653964255378303,0.8715127701471935,0.7209476981469461,0.7666303368149208,0.8621777350360248,0.8881242135853109,0.9560263639921306,0.9546870197428408,0.9428854950242055,0.7529549575374643,0.8585741592724325,0.772782656879235,0.8107038438330179,0.9125870596844087,0.9402018609162515,0.9667318676151183,0.9661747270857042,0.9561109118675205,0.7778378935381962,0.8844513810219545
5,0.7789570458507609,0.8015218832951823,0.8703488698981307,0.9479340099731364,0.9898885114396387,0.9900134500251745,0.9585042901698164,0.745989398911457,0.9198229193121996,0.7517194965254579,0.7740263454008733,0.840690793923636,0.9254945681615747,0.9866211982311519,0.9867149589075007,0.9471910015156287,0.7284715003975111,0.9103374168098431,0.8061945951760638,0.8290174211894912,0.9000069458726253,0.970373451784698,0.9931558246481256,0.9933119411428483,0.9698175788240041,0.7635072974254029,0.9293084218145561


==> expres/rca_priors_small_default_top_k_recall.csv <==
strength,CALI_PRIOR_EXHAUSTIVE_mean,CALI_PRIOR_SINGLE_ROOT_mean,CALI_TRUE_mean,CALI_PRIOR_EXHAUSTIVE_ci_low,CALI_PRIOR_SINGLE_ROOT_ci_low,CALI_TRUE_ci_low,CALI_PRIOR_EXHAUSTIVE_ci_high,CALI_PRIOR_SINGLE_ROOT_ci_high,CALI_TRUE_ci_high
3,0.9213581920467503,0.9202591582303251,0.9084357735759593,0.9024229180106904,0.9011603384358278,0.8825523704449152,0.9402934660828102,0.9393579780248225,0.9343191767070034
4,0.9690345172352574,0.9674040824526486,0.9511670591203432,0.9572635382537353,0.9545906350773015,0.9305999787298955,0.9808054962167794,0.9802175298279958,0.9717341395107908
5,0.9647802259411881,0.9653005774675526,0.9544772657191715,0.9496600441618926,0.9498033933458713,0.929315856982744,0.9799004077204835,0.9807977615892339,0.9796386744555989


==> expres/rca_rc_count_sensitivity_top_k_recall.csv <==
rc_count,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_NEW_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.72,0.78175,0.8125,0.8182499999999999,0.8334999999999999,0.8220000000000001,0.796,0.74725,0.72025,0.6983884826027758,0.7673316544127391,0.8001754374477119,0.8021583396885545,0.82083960090427,0.809155288616465,0.7809752022519962,0.7315849166346902,0.7064551384471188,0.7416115173972242,0.7961683455872608,0.8248245625522881,0.8343416603114453,0.8461603990957298,0.8348447113835351,0.8110247977480038,0.7629150833653098,0.7340448615528811
2,0.6622083333333333,0.7222500000000001,0.7607916666666666,0.78175,0.790125,0.7771250000000001,0.7597916666666666,0.7175,0.6738333333333333,0.6511031363846518,0.7065549186197662,0.7474209575446006,0.7709099268199099,0.7822647214924422,0.768667388294546,0.7496772955941292,0.7054478848523521,0.6614971557570748,0.6733135302820148,0.737945081380234,0.7741623757887327,0.79259007318009,0.7979852785075577,0.7855826117054542,0.7699060377392041,0.729552115147648,0.6861695109095918
3,0.6342708333333333,0.6881416666666667,0.7357625,0.7412375,0.7587375,0.7531625,0.7425916666666666,0.6946333333333333,0.6402249999999999,0.61934140261898,0.674059309428407,0.7252641703799412,0.7278809132172954,0.7481546298422254,0.7442858141804563,0.7295057478341941,0.6814069878775032,0.6313318266174066,0.6492002640476867,0.7022240239049263,0.7462608296200588,0.7545940867827046,0.7693203701577745,0.7620391858195437,0.7556775854991392,0.7078596787891634,0.6491181733825933
4,0.6207541666666667,0.6846958333333333,0.7154208333333333,0.7240369047619047,0.7402690476190477,0.7369327380952381,0.7352267857142857,0.6976797619047619,0.6224791666666667,0.6096484151209045,0.6719244568252658,0.7054269567564675,0.7149651957857229,0.7326734049561792,0.7307589657809086,0.72749872121955,0.6876086143075922,0.6136122786471536,0.6318599182124289,0.6974672098414008,0.7254147099101991,0.7331086137380866,0.7478646902819162,0.7431065104095675,0.7429548502090214,0.7077509095019315,0.6313460546861798


==> expres/rca_sample_sensitivity_run_time.csv <==
N,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.46468448638916016,7.506150587182492,152.48638626029714,227.32769995275885,25.083918495383113,26.7367699239403,322.2302812666632,6.616752014495432,0.3019736506976187,0.30203487668186424,0.4641691056557515,7.2203996177540954,146.0056288906323,191.05429252790523,23.742214897312085,24.358250578429384,304.0750901299808,5.531198728874425,0.30096277380506736,0.3014434512058341,0.46519986712256883,7.791901556610888,158.96714362996198,263.6011073776125,26.42562209345414,29.115289269451218,340.3854724033456,7.70230530011644,0.3029845275901701,0.3026263021578944
2,1.8782143676653504,54.84642003225163,,1571.9535476772812,244.3970291307196,133.79397566029803,2098.4295123150573,29.038102474156766,1.2888848555274308,1.2712044951505959,1.871298471814434,43.02009569365672,,1328.4398154864798,148.51652675604856,116.90023734203027,2005.0108357805539,24.068924019987623,1.2811228021062306,1.2646865769242754,1.8851302635162668,66.67274437084654,,1815.4672798680826,340.27753150539064,150.6877139785658,2191.8481888495608,34.007280928325905,1.296646908948631,1.2777224133769163
3,7.257723168935627,186.07063597766683,,21547.761302577543,2594.7975435748695,634.1025956545957,19004.201703110873,195.06425537611358,5.38979628412053,5.380758457072079,7.253841827207575,185.31445974354259,,18875.831351710338,2553.1686200130994,562.1832126696877,17586.205937483708,165.05729672481849,5.386163489739911,5.371620742492092,7.261604510663679,186.82681221179107,,24219.691253444747,2636.4264671366395,706.0219786395037,20422.19746873804,225.07121402740867,5.39342907850115,5.389896171652066


==> expres/rca_sample_sensitivity_top_k_recall.csv <==
N,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_TRUE_mean,CALI_TRUE_NEW_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_TRUE_ci_low,CALI_TRUE_NEW_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_TRUE_ci_high,CALI_TRUE_NEW_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
1,0.7514675697865353,0.7739696223316913,0.8069971264367816,0.8069971264367816,0.8395504926108375,0.8513895730706075,0.8429987684729063,0.7774178981937603,0.7404105090311986,0.7358271756978654,0.7240213778514915,0.7447723313769224,0.7754157097008059,0.7754157097008059,0.8079050478703922,0.8198192449402351,0.8183333113728081,0.7486677830764134,0.7115175167284462,0.7028810920509589,0.7789137617215791,0.8031669132864602,0.8385785431727573,0.8385785431727573,0.8711959373512828,0.8829599012009799,0.8676642255730046,0.8061680133111072,0.7693035013339511,0.7687732593447718
2,0.7340109762215159,0.7779702125950883,,0.8153614625023868,0.8190041325218462,0.8396386832521182,0.8359361029724864,0.788526692842018,0.7579413608790264,0.7427138253886714,0.7164261369325929,0.7662805351498072,,0.7973966366231627,0.8003704064896526,0.8259487177941317,0.8227205188072763,0.777493059176859,0.7443077732576425,0.727096431666951,0.7515958155104389,0.7896598900403693,,0.8333262883816109,0.8376378585540398,0.8533286487101047,0.8491516871376966,0.7995603265071771,0.7715749485004103,0.7583312191103917
3,0.655304253400317,0.781840602240449,,0.7912246419916337,0.8233394726941359,0.8324220373927075,0.8065929902515899,0.7936169112454026,0.7730600583135646,0.7320201149539255,0.6400742728426093,0.7752273699911373,,0.784098402232377,0.8170647451437648,0.8259704069678208,0.7991779221073184,0.783901001663781,0.7643912037626605,0.7220134334632959,0.6705342339580246,0.7884538344897608,,0.7983508817508903,0.8296142002445069,0.8388736678175942,0.8140080583958614,0.8033328208270242,0.7817289128644688,0.742026796444555


==> expres/rca_soft_interventions_soft_noise_top_k_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.7180181404947733,0.7720856127453403,0.8261592714281164,0.8498765218111201,0.8094403175557613,0.7384475244237386,0.7177831883197598,0.7049930809846879,0.7568792294675566,0.8116700743726953,0.8413714204281427,0.8010124349449085,0.7278525251837127,0.7035716770075393,0.7310432000048587,0.7872919960231239,0.8406484684835375,0.8583816231940974,0.8178682001666141,0.7490425236637646,0.7319946996319804
4,0.8425731217418507,0.879067769345878,0.9313425955380742,0.9486275705389472,0.8817198760966919,0.8518882473507174,0.8647927734978953,0.8320115831589079,0.8678345937165508,0.9201387801644293,0.941872751083363,0.8706632389621566,0.8425043943751525,0.8559560925800119,0.8531346603247936,0.8903009449752053,0.9425464109117191,0.9553823899945314,0.8927765132312272,0.8612721003262824,0.8736294544157787
5,0.8862549099434132,0.9027431635089764,0.9484802744582307,0.9655029453000605,0.8813980516767745,0.8622454382106326,0.9228555270655147,0.8724052001816777,0.8893994484594283,0.9376578347775535,0.9588488223288861,0.868970032761831,0.8530856719638895,0.9146737270887526,0.9001046197051487,0.9160868785585246,0.9593027141389079,0.9721570682712349,0.893826070591718,0.8714052044573757,0.9310373270422767


==> expres/rca_top_3_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_LEARN_R_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_LEARN_R_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_LEARN_R_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.8749532730148151,0.906723944449832,0.9328008889178652,0.927744540221427,0.9287817531380421,0.9398405519117838,0.9359673677628694,0.9256757218773615,0.8830251102883302,0.8655627744199114,0.8988410157989932,0.9223671760983118,0.9169409238226012,0.9170443427911416,0.9321096907285855,0.9297935864467102,0.9159240067544544,0.8741417875735075,0.8843437716097188,0.9146068731006707,0.9432346017374186,0.9385481566202529,0.9405191634849427,0.9475714130949822,0.9421411490790286,0.9354274370002685,0.8919084330031529
4,0.9254528879320846,0.9475752092005193,0.9728496751531752,0.9682411680149142,0.9743371267971787,0.9830745820964386,0.9738627858405555,0.9701986298334132,0.9554771451113988,0.9150543303337529,0.9402833968314951,0.9625845962471079,0.9587867721204443,0.9662593438192041,0.9766045147007363,0.9684867673474166,0.9639524662308394,0.9474996078650324,0.9358514455304162,0.9548670215695435,0.9831147540592425,0.9776955639093842,0.9824149097751532,0.9895446494921409,0.9792388043336945,0.976444793435987,0.9634546823577652
5,0.9373815399736269,0.9459153997083811,0.9569222796423859,0.9514126898726424,0.9714863122959212,0.9885320600461336,0.9745327192500394,0.9617234362411476,0.9777770832282051,0.9268940791854164,0.9373845553386231,0.944177517106103,0.9370061253396396,0.9527209407881986,0.9765498965964745,0.9671430576360998,0.9545648042702518,0.9709630112055143,0.9478690007618374,0.9544462440781392,0.9696670421786687,0.9658192544056452,0.9902516838036438,1.0005142234957927,0.981922380863979,0.9688820682120435,0.9845911552508959


==> expres/rca_top_5_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_LEARN_R_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_LEARN_R_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_LEARN_R_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.9202518420007598,0.9408837639424753,0.9570785209627836,0.955840113183476,0.9569410905086746,0.9638488385822794,0.9646044220527182,0.9661459647627737,0.9207155794974863,0.9122749477520478,0.9328636175685185,0.9472343913684316,0.9464896847456349,0.9476310419092313,0.9576746263997257,0.9599579535640053,0.9617546677838709,0.9131306201639684,0.9282287362494719,0.9489039103164321,0.9669226505571356,0.965190541621317,0.9662511391081179,0.9700230507648332,0.9692508905414312,0.9705372617416765,0.9283005388310042
4,0.9546016185551023,0.9679221288892004,0.9841117498276601,0.9820100943765441,0.9866824214253478,0.9918326061864757,0.9915063762350806,0.9910133855955421,0.975089774359423,0.9464303298106604,0.9617856440150971,0.9770439511376023,0.9752407581960539,0.9806650197742844,0.9875030397553664,0.9879213528056149,0.9872764808063125,0.970658730311991,0.9627729072995441,0.9740586137633036,0.991179548517718,0.9887794305570342,0.9926998230764111,0.9961621726175851,0.9950913996645464,0.9947502903847717,0.979520818406855
5,0.9566671430972257,0.9598332729972258,0.9712060815307557,0.9670306327386236,0.9782522587115121,0.9928103891294056,0.9925208716746523,0.9896359741130352,0.9858980540861333,0.9469001327531058,0.9523088521632785,0.961025851406168,0.9555761057740609,0.9612412707789372,0.9822789331673119,0.9894590218755552,0.9852244295810464,0.9806920620335782,0.9664341534413455,0.967357693831173,0.9813863116553434,0.9784851597031862,0.995263246644087,1.0033418450914993,0.9955827214737494,0.9940475186450239,0.9911040461386884


==> expres/rca_top_k_recall.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_100_mean,CALI_LEARN_NEW_mean,CALI_TRUE_mean,CALI_TRUE_100_mean,CALI_TRUE_NEW_mean,DICE_mean,M2OE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_100_ci_low,CALI_LEARN_NEW_ci_low,CALI_TRUE_ci_low,CALI_TRUE_100_ci_low,CALI_TRUE_NEW_ci_low,DICE_ci_low,M2OE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_100_ci_high,CALI_LEARN_NEW_ci_high,CALI_TRUE_ci_high,CALI_TRUE_100_ci_high,CALI_TRUE_NEW_ci_high,DICE_ci_high,M2OE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.7249313302938633,0.79120472331823,0.8244437262667986,0.8247019499630556,0.8137546495711012,0.8470192493708371,0.8485254478748686,0.829072619644568,0.37665170499664147,0.7907837322604196,0.7914466306952077,0.7593103154002375,0.7360208813346292,0.7081623943781089,0.7804549627389161,0.8098845709353962,0.8101002501926174,0.7993978653667739,0.8368291891043477,0.8378733098034217,0.8178450689283482,0.3575929324536736,0.7809875750770314,0.7810776121892774,0.744538390594943,0.7214464244103468,0.7417002662096176,0.8019544838975439,0.839002881598201,0.8393036497334937,0.8281114337754285,0.8572093096373264,0.8591775859463155,0.8403001703607879,0.39571047753960936,0.8005798894438079,0.801815649201138,0.7740822402055321,0.7505953382589116
4,0.848914496211149,0.891123440904452,0.9218712140901246,0.9234006596073187,0.9173815109188936,0.9413268831099748,0.9419637772020882,0.9381929081957509,0.502072790821666,0.8824113111834435,0.8772847194075654,0.8609561751446103,0.875868352564454,0.835444908289651,0.8797769216210886,0.9107270138696442,0.911513733720151,0.9047993864510782,0.931199813255541,0.9319507361924274,0.9277801307274575,0.47792952321777865,0.873449697277517,0.864437942541973,0.8482906483796606,0.8630248380078703,0.862384084132647,0.9024699601878153,0.9330154143106051,0.9352875854944863,0.9299636353867091,0.9514539529644086,0.9519768182117491,0.9486056856640442,0.5262160584255533,0.89137292508937,0.8901314962731577,0.87362170190956,0.8887118671210376
5,0.8941640712946279,0.9078307458464163,0.9280145124533206,0.9286552368049532,0.9267785042203105,0.9489909654963039,0.9501117128464387,0.9449865027264469,0.6069232907145298,0.904390813914423,0.8778581065682711,0.8664793785813419,0.9206551710061742,0.8819284635671243,0.8948068815949692,0.8985866942684974,0.8997857287348564,0.8999559043827746,0.930763954913115,0.9317300792900902,0.9217925163560858,0.5679969165826755,0.891631563097815,0.8607684368345749,0.854247270592298,0.9050878796873079,0.9063996790221316,0.9208546100978634,0.9574423306381438,0.95752474487505,0.9536011040578464,0.9672179760794928,0.9684933464027872,0.968180489096808,0.6458496648463841,0.917150064731031,0.8949477763019673,0.8787114865703859,0.9362224623250406


==> expres/rca_top_k_recall_extreme.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_CLIP_mean,CALI_TRUE_mean,CALI_TRUE_CLIP_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_CLIP_ci_low,CALI_TRUE_ci_low,CALI_TRUE_CLIP_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_CLIP_ci_high,CALI_TRUE_ci_high,CALI_TRUE_CLIP_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
6,0.899498272146033,0.9034549557586933,0.9003248668919823,0.9785037681872512,0.932331535030715,0.995621012301261,0.8768910268700358,0.8503381469090131,0.9270413060078126,0.8648889502291581,0.8735141981173746,0.8261844814610229,0.9646333529042774,0.8889019741416246,0.9930118028165301,0.8325780231783266,0.8211196927457001,0.8858992216514678,0.9341075940629078,0.9333957134000119,0.9744652523229418,0.9923741834702249,0.9757610959198053,0.9982302217859919,0.921204030561745,0.8795566010723261,0.9681833903641575
7,0.8959985091677348,0.8950987346869016,0.8691988654012347,0.9594650039400001,0.8822673056119277,0.9940436927136321,0.8573604484390585,0.8366485789831483,0.9430844860451579,0.8614213556507943,0.8521032149017597,0.7354672111673202,0.9195254555530397,0.7627692731089205,0.9868518706064033,0.8057459814189455,0.7974887996812438,0.9040854411491054,0.9305756626846754,0.9380942544720435,1.0029305196351492,0.9994045523269606,1.001765338114935,1.001235514820861,0.9089749154591714,0.8758083582850528,0.9820835309412105
8,0.8929577927249565,0.8849977245858914,0.8354006485199988,0.9493659267065343,0.840732703490383,0.9940773958839182,0.8383647358658008,0.800968962252434,0.951605937559443,0.8603096690236073,0.844782062765162,0.6990003280219994,0.9182831671239865,0.6960087924037237,0.9893575457190921,0.7861643161315608,0.7539191720742454,0.9088588381112054,0.9256059164263056,0.9252133864066209,0.9718009690179983,0.9804486862890821,0.9854566145770423,0.9987972460487443,0.8905651556000409,0.8480187524306225,0.9943530370076806


==> expres/rca_total_ap.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_LEARN_R_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_LEARN_R_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_LEARN_R_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.8130669816084636,0.8555467490429635,0.8895273548487863,0.8838938714121689,0.8845729528333607,0.899244811337218,0.8680966356875498,0.8440527322136948,0.8177181412280756,0.8019615616207141,0.8475310686384052,0.8800702293516915,0.8729451670595391,0.8740587248620864,0.891902080495742,0.8614728685281136,0.8339505364722554,0.8074410741486108,0.8241724015962131,0.8635624294475217,0.8989844803458811,0.8948425757647988,0.895087180804635,0.906587542178694,0.874720402846986,0.8541549279551343,0.8279952083075405
4,0.8964735325291402,0.9247315543292981,0.9500810962714972,0.9449913521271961,0.9502593034453714,0.9636741375968721,0.9272018254200646,0.909954201462121,0.9190468644587494,0.886564747263883,0.9164831085843986,0.9390491436238099,0.9339114951094032,0.941850469151986,0.9561906395729166,0.919685737766207,0.9023039390487086,0.9101485969874522,0.9063823177943974,0.9329800000741976,0.9611130489191845,0.956071209144989,0.9586681377387567,0.9711576356208277,0.9347179130739222,0.9176044638755334,0.9279451319300466
5,0.9227218627680823,0.9319978309144135,0.939200983156427,0.9365440436054611,0.9520117168422744,0.9692685908474742,0.9264832922802178,0.9094265493350868,0.9499869632980389,0.9131839594865917,0.9225053958300136,0.9255981805207162,0.9222242494344401,0.9301529697423996,0.9561879826123588,0.9163258442822522,0.90118521829429,0.9389542639869973,0.932259766049573,0.9414902659988134,0.9528037857921378,0.950863837776482,0.9738704639421492,0.9823491990825896,0.9366407402781833,0.9176678803758836,0.9610196626090804


==> expres/rca_total_auc.csv <==
strength,AE_REC_mean,AE_SHAP_mean,CALI_LEARN_mean,CALI_LEARN_NEW_ALPHA_mean,CALI_LEARN_R_mean,CALI_TRUE_mean,SCM_RESID_mean,SCORE_ORDER_mean,SMOOTH_TRAVERSAL_mean,AE_REC_ci_low,AE_SHAP_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ALPHA_ci_low,CALI_LEARN_R_ci_low,CALI_TRUE_ci_low,SCM_RESID_ci_low,SCORE_ORDER_ci_low,SMOOTH_TRAVERSAL_ci_low,AE_REC_ci_high,AE_SHAP_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ALPHA_ci_high,CALI_LEARN_R_ci_high,CALI_TRUE_ci_high,SCM_RESID_ci_high,SCORE_ORDER_ci_high,SMOOTH_TRAVERSAL_ci_high
3,0.927055234311777,0.9437310681806098,0.960051939178844,0.9585960171212257,0.9585333840489172,0.9637603378351038,0.959037240656732,0.9597310112402745,0.9249049934468816,0.9211739563031744,0.9382689936773424,0.9544016699044716,0.952587355846755,0.9522591410198857,0.959479216850617,0.9560210617784963,0.9564733191761926,0.919276877533913,0.9329365123203797,0.9491931426838772,0.9657022084532164,0.9646046783956963,0.9648076270779486,0.9680414588195907,0.9620534195349677,0.9629887033043564,0.9305331093598502
4,0.9582386483158167,0.966303021221268,0.9833375766755431,0.9806631013788651,0.9839760236203061,0.9888372307421331,0.9822363055220761,0.9846025524226842,0.9720817718041808,0.9527605407105334,0.9603328870528957,0.977968497499884,0.9754853574691403,0.9795261284789197,0.9850916502272753,0.9796335624650337,0.9829829729218613,0.9680904627061074,0.9637167559211001,0.9722731553896403,0.9887066558512022,0.98584084528859,0.9884259187616925,0.992582811256991,0.9848390485791184,0.9862221319235072,0.9760730809022541
5,0.9624152713310024,0.9625003193911574,0.9759277666019791,0.9738297539256633,0.9811702712454575,0.9907608988179077,0.9828106923981906,0.9858733361108142,0.9832934595103291,0.9562707711490813,0.9555839293444811,0.969282820705699,0.9665844314029729,0.9687254197274233,0.9832993788444754,0.980268148234927,0.9842144766948298,0.9784909680856649,0.9685597715129234,0.9694167094378338,0.9825727124982592,0.9810750764483537,0.9936151227634917,0.9982224187913401,0.9853532365614542,0.9875321955267986,0.9880959509349933


==> expres/sachs_mean_shifts_hist.csv <==
bin_center,count
3.4878655129088894,58
10.414977256567862,8
17.342089000226835,2
24.26920074388581,0
31.196312487544784,0
38.12342423120376,0
45.05053597486273,0
51.97764771852171,0
58.90475946218068,0
65.83187120583965,0
72.75898294949862,0
79.6860946931576,0
86.61320643681657,0
93.54031818047554,0
100.4674299241345,0
107.39454166779349,0
114.32165341145246,0
121.24876515511144,0
128.1758768987704,0
135.1029886424294,2


==> expres/sample_classification_0_f1.csv <==
strength,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,LAROSA_alpha_0.0001_mean,LAROSA_alpha_0.001_mean,LAROSA_alpha_0.01_mean,LAROSA_alpha_0.05_mean,LAROSA_alpha_0.1_mean,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,LAROSA_alpha_0.0001_ci_low,LAROSA_alpha_0.001_ci_low,LAROSA_alpha_0.01_ci_low,LAROSA_alpha_0.05_ci_low,LAROSA_alpha_0.1_ci_low,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high,LAROSA_alpha_0.0001_ci_high,LAROSA_alpha_0.001_ci_high,LAROSA_alpha_0.01_ci_high,LAROSA_alpha_0.05_ci_high,LAROSA_alpha_0.1_ci_high
3,0.9674322233822835,0.9658839175687414,0.9583075191411181,0.9598095366279443,0.9515120731464315,0.9478535798465799,0.9449604183119071,0.9449310129240294,0.9449310129240294,0.9664828894492519,0.9650167752609727,0.956724344873747,0.9579814301942291,0.9498537935164287,0.9460297619654834,0.9430000013881409,0.9429594445084941,0.9429594445084941,0.9683815573153152,0.96675105987651,0.9598906934084892,0.9616376430616596,0.9531703527764342,0.9496773977276765,0.9469208352356734,0.9469025813395646,0.9469025813395646
4,0.9847123193165632,0.983456278701904,0.9792149658358676,0.9798545033792638,0.9688257537849786,0.965758302270717,0.9636897781895442,0.9636753371452234,0.9636753371452234,0.9838400121264059,0.9822593085225247,0.9780752770025347,0.9787901639367766,0.9673003849569616,0.964248811032651,0.9620517901024015,0.9620320020251842,0.9620320020251842,0.9855846265067205,0.9846532488812832,0.9803546546692006,0.980918842821751,0.9703511226129956,0.967267793508783,0.9653277662766868,0.9653186722652625,0.9653186722652625
5,0.9954018001626359,0.9946986778973621,0.9881867494239298,0.9885699458321833,0.9794792145707941,0.9778354821893986,0.9767131810520031,0.976699034040513,0.976699034040513,0.9949354085992356,0.9939259960144466,0.9872948364178767,0.9877944356925769,0.9778750765301689,0.9761997363270467,0.9749351555413038,0.974927457936175,0.974927457936175,0.9958681917260362,0.9954713597802776,0.9890786624299829,0.9893454559717897,0.9810833526114193,0.9794712280517506,0.9784912065627024,0.9784706101448509,0.9784706101448509


==> expres/sample_classification_1_f1.csv <==
strength,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,LAROSA_alpha_0.0001_mean,LAROSA_alpha_0.001_mean,LAROSA_alpha_0.01_mean,LAROSA_alpha_0.05_mean,LAROSA_alpha_0.1_mean,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,LAROSA_alpha_0.0001_ci_low,LAROSA_alpha_0.001_ci_low,LAROSA_alpha_0.01_ci_low,LAROSA_alpha_0.05_ci_low,LAROSA_alpha_0.1_ci_low,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high,LAROSA_alpha_0.0001_ci_high,LAROSA_alpha_0.001_ci_high,LAROSA_alpha_0.01_ci_high,LAROSA_alpha_0.05_ci_high,LAROSA_alpha_0.1_ci_high
3,0.44237066075377107,0.4493064469657197,0.5519990451085612,0.5493222931559821,0.1560458526535467,0.2372560401612338,0.17425036386221585,0.021316479911792984,0.0031806184069035097,0.4228519080190043,0.4294072790043437,0.5358010059249396,0.5280189445393844,0.1419861045762773,0.22422376217472445,0.15861881384561594,0.015578070621218937,0.0005399098581286414,0.46188941348853785,0.46920561492709567,0.5681970842921829,0.5706256417725799,0.1701056007308161,0.25028831814774316,0.18988191387881576,0.02705488920236703,0.005821326955678378
4,0.6851245710613478,0.6928542878330958,0.7264394538900708,0.7114899003446352,0.3200023040580757,0.43410299506615174,0.2789111437451564,0.041399092780234355,0.008965510467887225,0.6707920891816301,0.673818100970279,0.7125715143394764,0.6939231652769555,0.29949456481080783,0.41614912551100836,0.2652370678969143,0.03484468646377927,0.0046193306432313576,0.6994570529410655,0.7118904746959125,0.7403073934406652,0.7290566354123149,0.3405100433053436,0.45205686462129513,0.2925852195933985,0.04795349909668944,0.013311690292543091
5,0.8069547060071349,0.8258137452569654,0.7911491804662313,0.7747377257191158,0.46243722121264685,0.5672013980984141,0.3380135780742511,0.05851925862738513,0.01477201510126934,0.7927129381107837,0.8120232407226192,0.7795933414588722,0.7623713887143816,0.4382014539008099,0.5443422091723947,0.31721800607586537,0.050430802296392935,0.008256390008544579,0.8211964739034862,0.8396042497913115,0.8027050194735904,0.78710406272385,0.4866729885244838,0.5900605870244334,0.3588091500726368,0.06660771495837732,0.021287640193994102


==> expres/sample_classification_2_f1.csv <==
strength,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,LAROSA_alpha_0.0001_mean,LAROSA_alpha_0.001_mean,LAROSA_alpha_0.01_mean,LAROSA_alpha_0.05_mean,LAROSA_alpha_0.1_mean,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,LAROSA_alpha_0.0001_ci_low,LAROSA_alpha_0.001_ci_low,LAROSA_alpha_0.01_ci_low,LAROSA_alpha_0.05_ci_low,LAROSA_alpha_0.1_ci_low,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high,LAROSA_alpha_0.0001_ci_high,LAROSA_alpha_0.001_ci_high,LAROSA_alpha_0.01_ci_high,LAROSA_alpha_0.05_ci_high,LAROSA_alpha_0.1_ci_high
3,0.15120796658542668,0.17104183753160734,0.1533049275063708,0.15283068234433583,0.09284786052682668,0.09102039866773311,0.08348942498449788,0.07846300358153621,0.07781078570552251,0.12300815518078322,0.12228605539244475,0.13178634069606462,0.1355000386781056,0.08134358524761129,0.08000547290022443,0.07386707662414597,0.0688184915483005,0.06816900911146664,0.17940777799007013,0.21979761967076994,0.17482351431667695,0.17016132601056608,0.10435213580604208,0.10203532443524178,0.09311177334484978,0.08810751561477193,0.08745256229957837
4,0.234347895118416,0.2577721408673387,0.23672940783502697,0.22162553145267835,0.12131003234827689,0.12786932136668092,0.1093724915963274,0.09483584016751907,0.09334774500639507,0.20060315875213638,0.2197944542272447,0.21185273169472785,0.19667117799575076,0.10992521562401453,0.1153931142369893,0.09796790902155594,0.08530418907375892,0.0839949798487489,0.2680926314846956,0.29574982750743267,0.2616060839753261,0.24657988490960595,0.13269484907253926,0.14034552849637255,0.12077707417109887,0.10436749126127923,0.10270051016404125
5,0.2826465709945353,0.30394197404092005,0.2636346591488362,0.24677726028834024,0.14110026066367906,0.1548749357522293,0.11923488953400214,0.09953421611834937,0.09748538445255872,0.24997490398165992,0.2769596706499306,0.23974453636914336,0.21849437477085631,0.12662430060460442,0.13805203149725956,0.10604205644498184,0.08931528967492722,0.08744651510781377,0.31531823800741066,0.3309242774319095,0.28752478192852904,0.27506014580582416,0.1555762207227537,0.17169784000719904,0.13242772262302244,0.10975314256177152,0.10752425379730367


==> expres/sample_classification_accuracy.csv <==
strength,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,LAROSA_alpha_0.0001_mean,LAROSA_alpha_0.001_mean,LAROSA_alpha_0.01_mean,LAROSA_alpha_0.05_mean,LAROSA_alpha_0.1_mean,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,LAROSA_alpha_0.0001_ci_low,LAROSA_alpha_0.001_ci_low,LAROSA_alpha_0.01_ci_low,LAROSA_alpha_0.05_ci_low,LAROSA_alpha_0.1_ci_low,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high,LAROSA_alpha_0.0001_ci_high,LAROSA_alpha_0.001_ci_high,LAROSA_alpha_0.01_ci_high,LAROSA_alpha_0.05_ci_high,LAROSA_alpha_0.1_ci_high
3,0.9278500000000001,0.928275,0.9096,0.90955,0.8749,0.8726749999999999,0.86385,0.8558,0.854925,0.9262664423132174,0.9267230799837485,0.9067555999245054,0.9059796301533166,0.8728276813900724,0.8702077559483247,0.8609637027544839,0.8534544562295818,0.8524928338547922,0.9294335576867827,0.9298269200162514,0.9124444000754945,0.9131203698466833,0.8769723186099276,0.8751422440516751,0.8667362972455162,0.8581455437704182,0.8573571661452078
4,0.9521749999999999,0.952975,0.94375,0.941825,0.8996999999999999,0.9023749999999999,0.8878999999999999,0.8744500000000001,0.872875,0.9503084245965291,0.950632610093583,0.941226819258826,0.9388184638657892,0.8975904525803411,0.8999609826560602,0.8853587538904163,0.8722210314398572,0.8706460597868753,0.9540415754034707,0.955317389906417,0.946273180741174,0.9448315361342109,0.9018095474196588,0.9047890173439397,0.8904412461095835,0.8766789685601429,0.8751039402131247
5,0.9680250000000001,0.970425,0.957675,0.9556250000000001,0.9179,0.9239499999999999,0.9037499999999999,0.8872249999999999,0.885075,0.9659334100859823,0.9684775805063596,0.9555620109597515,0.9532789444637974,0.9148340925272314,0.9204087718752416,0.9005510447429134,0.8848187425980975,0.8826417949336858,0.970116589914018,0.9723724194936404,0.9597879890402486,0.9579710555362028,0.9209659074727687,0.9274912281247583,0.9069489552570865,0.8896312574019024,0.8875082050663141


==> expres/sample_classification_macro_f1.csv <==
strength,CALI_mean,CALI_LEARN_mean,CALI_LEARN_NEW_mean,CALI_NEW_mean,LAROSA_alpha_0.0001_mean,LAROSA_alpha_0.001_mean,LAROSA_alpha_0.01_mean,LAROSA_alpha_0.05_mean,LAROSA_alpha_0.1_mean,CALI_ci_low,CALI_LEARN_ci_low,CALI_LEARN_NEW_ci_low,CALI_NEW_ci_low,LAROSA_alpha_0.0001_ci_low,LAROSA_alpha_0.001_ci_low,LAROSA_alpha_0.01_ci_low,LAROSA_alpha_0.05_ci_low,LAROSA_alpha_0.1_ci_low,CALI_ci_high,CALI_LEARN_ci_high,CALI_LEARN_NEW_ci_high,CALI_NEW_ci_high,LAROSA_alpha_0.0001_ci_high,LAROSA_alpha_0.001_ci_high,LAROSA_alpha_0.01_ci_high,LAROSA_alpha_0.05_ci_high,LAROSA_alpha_0.1_ci_high
3,0.5203369502404938,0.5287440673553562,0.5545371639186835,0.5539875040427541,0.40013526210893496,0.425376672891849,0.40090006905287356,0.34823683213911955,0.3419741390121518,0.5086162148076018,0.5108665701124355,0.545052928701225,0.5437656265002104,0.3945925305093608,0.4193877659479029,0.3935975182075569,0.3446969168705111,0.3381038310470976,0.5320576856733857,0.5466215645982768,0.5640213991361419,0.5642093815852978,0.40567799370850915,0.4313655798357951,0.40820261989819023,0.35177674740772796,0.34584444697720595
4,0.6347282618321091,0.6446942358007794,0.6474612758536551,0.6376566450588592,0.4700460300637771,0.5092435395678498,0.4506578045103426,0.36663675669765894,0.35532953087316854,0.620207255990745,0.627811550572092,0.6352683547837769,0.6242778115990525,0.46311105536091945,0.5015542294738372,0.4434810305487624,0.3620771866285041,0.35122306625589444,0.6492492676734731,0.6615769210294669,0.6596541969235333,0.6510354785186659,0.47698100476663474,0.5169328496618625,0.45783457847192277,0.3711963267668138,0.35943599549044264
5,0.6950010257214354,0.7081514657317493,0.6809901963463324,0.6700283106132131,0.52767223214904,0.5666372720133472,0.4779872162200854,0.3782508362620825,0.3629854778647803,0.6800214727008003,0.6957307247755379,0.6699764516901205,0.6573212524434873,0.5168183043727725,0.5549394309691598,0.4674327367950824,0.37277978489297503,0.35780343775401463,0.7099805787420705,0.7205722066879606,0.6920039410025443,0.682735368782939,0.5385261599253075,0.5783351130575347,0.48854169564508837,0.38372188763119,0.368167517975546

